Mixed subdivisions suitable for the Canny-Emiris formula

The Canny-Emiris formula gives the sparse resultant as the ratio of the determinant of a Sylvester-type matrix over a minor of it, both obtained via a mixed subdivision algorithm. The same authors gave an explicit class of mixed subdivisions for the greedy approach so that the formula holds, and the dimension of the constructed matrices is smaller than that of the subdivision algorithm, following the approach of Canny and Pedersen. Our method improves upon the dimensions of the matrices when the Newton polytopes are zonotopes and the systems are multihomogeneous. In this text, we provide more such cases, and we conjecture which might be the liftings providing minimal size of the resultant matrices. We also describe two applications of this formula, namely in computer vision and in the implicitization of surfaces, while offering the corresponding JULIA code. We finally introduce a novel tropical approach that leads to an alternative proof of one of the results.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


\begin{abstract}
The Canny-Emiris formula \cite{cannyemiris93} gives the sparse resultant as a ratio between the determinant of a Sylvester-type matrix and a minor of it, by a subdivision algorithm.
The most complete proof of the formula was given by D'Andrea, Sombra and Jerónimo in \cite{dandrea2020cannyemiris} under general conditions on the underlying mixed subdivision. 
Well before this proof, Canny and Pedersen had proposed \cite{cannypedersen} a greedy algorithm which provides smaller matrices, in general. 
The goal of this paper is to give an explicit class of mixed subdivisions 
for the greedy approach such that the formula holds, and % the greedy approach reduces 
the dimensions of the matrices are reduced
compared to the subdivision algorithm. We measure this reduction for the case when the Newton polytopes are zonotopes generated by $n$ line segments (where $n$ is the rank of the underlying lattice), and for the case of multihomogeneous systems. This article comes with a \textit{Julia} implementation of the treated cases.
\end{abstract}


% end of file template.tex






\pagestyle{fancy}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too lothat provides smaller matrices
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.

%%
%% The abstract is a short summary of the work to be presented in the





\keywords{ Combinatorics, resultant theory, mixed subdivision, zonotopes, tropical geometry }

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%

%% A "teaser" image appears between the author and affiliation
%% information and the body of the document, and typically spans the
%% page.

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\section{Introduction}
\label{section:1}

Sparse resultants offer a standard and efficient way of studying algebraic systems while exploiting their structure. They have applications in elimination and implicitization theory and many other areas of algebraic geometry. We examine matrix-based methods for expressing and computing this resultant. This paper contains the the results of \cite{issacversion} which was published in the proceedings of ISSAC'22 and provides a bigger family of examples. We also add a new result in Section 2 with which we give a broader view of the subdivision refinement in Theorem \ref{admissiblechain} through tropical geometry.

\medskip
The Canny-Emiris formula was conjectured in \cite{cannyemiris93} as a rational formula for the sparse resultant that generalizes Macaulay's classic formula in \cite{macaulay}. It gives a combinatorial construction of a Sylvester-type matrix $\mathcal{H}_{\mathcal{A},\rho}$ depending on the family of supports $\mathcal{A} = (\mathcal{A}_0,\dots,\mathcal{A}_n)$ in a lattice $M$ of rank $n$, and a mixed subdivision $S(\rho)$ defined from a lifting function $\rho$ on the Minkowski sum $\Delta$ of the Newton polytopes $\Delta_i = \conv(\mathcal{A}_i)$. Each row of this matrix corresponds to a lattice point $b \in M$ contained in a translation $\delta$ of the polytope $\Delta$. Moreover, to each lattice point we can associate a type vector $t_b = (t_{b,0},\dots,t_{b,n})$ corresponding to the dimensions of the components $D_i \subset \Delta_i$ of the cell $D \in S(\rho)$ in which $b$ is lying. Imposing that
\[ \sum_{i = 0}^nt_{b,i} = n \quad \forall b \in (\Delta + \delta) \cap M,\] it is possible to build such matrix $\mathcal{H}_{\mathcal{A},\rho}$ and a principal submatrix $\mathcal{E}_{\mathcal{A},\rho}$ of $\mathcal{H}_{\mathcal{A},\rho}$ so that the sparse resultant can be expressed in the form:

\[\Res_{\mathcal{A}} = \frac{\det(\mathcal{H}_{\mathcal{A},\rho})}{\det(\mathcal{E}_{\mathcal{A},\rho})}.\]

D'Andrea, Jerónimo, and Sombra proved this formula in \cite{dandrea2020cannyemiris} under the assumption that $S(\rho)$ admits an incremental chain of mixed subdivisions:
\[ S(\theta_0) \preceq \dots \preceq S(\theta_n) \preceq S(\rho)\]
satisfying some combinatorial properties, where $\preceq$ denotes that $S(\theta_i)$ refines $S(\theta_{i-1})$, namely each cell $D \in S(\theta_i)$ is contained in a cell of $S(\theta_{i-1})$. This proof extended the first proof given by D'Andrea in \cite{dandrea2002} for generalized unmixed systems. 

\medskip
On the other hand, Canny and Pedersen gave in \cite{cannypedersen} another approach for the construction of the matrix $\mathcal{H}_{\mathcal{A},\rho}$. Starting at a lattice point $b \in M$, one can construct the matrix by only adding the rows corresponding to the columns that have a nonzero entry in a previously considered row. This is a greedy way of understanding these matrices: their construction only considers the strictly necessary rows and columns given the mixed subdivision $S(\rho)$.

\medskip
This paper aims to give a family of lifting functions $\rho$ that correspond to mixed subdivisions for which:
\begin{itemize}
    \item[i)] the proof of the formula in \cite{dandrea2020cannyemiris} holds and
    \item[ii)] the size of the matrices is reduced.
\end{itemize} The family that we propose is associated with a vector $v \in \Hom(M_{\mathbb{R}},\mathbb{R})$ outside the hyperplane arrangement associated with the polytope $\Delta$.

\medskip
We expect this family of lifting functions to reduce the size of the Canny-Emiris matrices obtained by the greedy algorithm for a general sparse system. We measure this reduction only for the case where the Newton polytopes are zonotopes generated by $n$ independent line segments. Namely, we simplify the computations to the case where the supports $\mathcal{A}_0,\dots,\mathcal{A}_n$ are:
\[ \mathcal{A}_i = \big\{(b_j)_{j = 1,\dots,n} \in \mathbb{Z}^n \quad | \quad 0 \leq b_j \leq a_{ij} \big\} \quad i = 0,\dots,n \]
assuming that $0 < a_{0j} \leq \dots \leq a_{n-1j}$ for all $j = 1,\dots,n$. The main results of this paper are Theorem \ref{maintheorem} and Theorem \ref{achievedcells} and show that the greedy algorithm will end by reaching only those lattice points with type vector $t_{b}$ satisfying:
\[ \sum_{i = 0}^I t_{b,i} \leq I + 1 \quad \forall I < n.\]

To find all the lattice points in cells with a given type vector, we introduce the type functions:
\[ 
\varphi_b: \{1,\dots,n\} \xrightarrow[]{} \{0,\dots,n\} \quad t_{b,i} = |\varphi_b^{-1}(i)|.\]
These combinatorial objects contain all the information of the cells of the mixed subdivision and can help us construct the matrices. In Corollary \ref{bigconclusion}, we give a combinatorial measure of the number of rows of the matrix $\mathcal{H}_{\mathcal{G}}$ given by the greedy algorithm  as:
\[ \sum_{\varphi_b: \{1,\dots,n\} \xrightarrow[]{} \{0,\dots,n\}}\prod_{j = 1}^na_{\varphi_b(j)j}\]
where $\varphi_b$ satisfies $|\varphi^{-1}_b(\{0,\dots,I\})| \leq I + 1$. This result is not optimal amongst all the possible mixed subdivsions of an $n$-zonotopesystem, but it might be amongst the ones given by affine lifting functions; see Examples \ref{smallexample}, \ref{multiexample}.

\medskip
We show that some multihomogeneous resultant matrices can be seen as an instance of the previous case by embedding their Newton polytopes and the mixed subdivisions of their Minkowski sum into an $n$-zonotope. Moreover, we add restrictions to the type functions so that they also count the size of these matrices; see Corollary \ref{bigmulticonclusion}. Despite the existence of many exact determinantal formulas for some of these cases; see \cite{mixedgrobnerbasistowards,bender2021koszultype,emimantzdeterminant,sturmfelszelevinsky,cannyemirisincremental}, we expect our approach to have an easier generalization to general sparse systems through the use of the type functions and the underlying combinatorics. \\

The paper is organized as follows. In Section \ref{section:1}, we summarize the proof of the Canny-Emiris formula in \cite{dandrea2020cannyemiris} and we explain the greedy approach in \cite{cannypedersen}. In Section \ref{section:2}, a concrete family of mixed subdivisions is given by considering a hyperplane arrangement associated with the Newton polytopes and it is proved that the Canny-Emiris formula holds in this case. Section \ref{section:3} is devoted to combinatorially finding the size of the Canny-Emiris matrices when the Newton polytopes are zonotopes generated by $n$ line segments. In Section \ref{section:4}, the multihomogeneous resultant is seen as an instance of the previous case. Moreover, we count the number of lattice points that the greedy approach gives on these mixed subdivisions in a combinatorial way. In the conclusions, we present a list of possible ways to generalize our measure of the Canny-Emiris matrices to other sparse systems. \\

This article comes with a \textit{JULIA} implementation of the treated cases ($n$-zonotopes and multihomogeneous systems); see \href{https://github.com/carleschecanualart/CannyEmiris}{https://github.com/carleschecanualart/CannyEmiris}. More than improving the existing formulas (which give, in general, smaller Sylvester matrices), the goal of this implementation is to introduce the type functions in the construction of the matrices.


\subsection{The Canny-Emiris formula}


Let $M$ be a lattice of rank $n$ and $M_{\mathbb{R}} = M \otimes \mathbb{R}$ the corresponding real vector space. Let $N = \Hom(M,\mathbb{Z})$ be its dual and $\mathbb{T}_N = N \otimes \mathbb{C}^{\times}$ the underlying torus. Let $\mathcal{A}_0,\dots,\mathcal{A}_n \subset M$ be a family of supports corresponding to the polynomials:
\[ F_i = \sum_{a \in \mathcal{A}_i}u_{i,a}\chi^a \in \mathbb{Z}[u_{i,a}][M] \quad a \in \mathcal{A}_i \quad i = 0,\dots,n\]
where $\chi^a$ are the characters in $\mathbb{T}_N$ of the lattice points $a \in \mathcal{A}_i$. Let $\Delta_i = \conv(\mathcal{A}_i) \subset M_{\mathbb{R}}$ for $i = 0,\dots,n$ be the convex hulls of the supports, also known as Newton polytopes, and $\Delta$ their Minkowski sum in $M_{ \mathbb{R}}$. \\

The incidence variety $Z(\mathbf{F})$ is defined as the zero set in $\mathbb{T}_N \times \prod_{i = 0}^n\mathbb{P}^{\mathcal{A}_i}$ of the polynomials $\mathbf{F} = (F_0,\dots,F_n)$. Denote by $\pi: \mathbb{T}_N \times \prod_{i = 0}^n\mathbb{P}^{\mathcal{A}_i} \xrightarrow[]{} \prod_{i = 0}^n\mathbb{P}^{\mathcal{A}_i}$ the projection onto the second factor and let $\pi_*(Z(\mathbf{F}))$ be the direct image of the zero set of $F_0,\dots,F_n$.

\begin{definition}
The sparse resultant, denoted as $\Res_{\mathcal{A}}$, is any primitive polynomial in $\mathbb{Z}[u_{i,a}]$ defining the direct image $\pi_{*}(Z(\mathbf{F}))$. 
\end{definition}

There are some lattice operations that can help us simplify the computation of these objects.

\begin{lemma}
\cite[Proposition 3.2]{dandrea2020cannyemiris}  Let $\phi: M \xrightarrow[]{} M'$ be a monomorphism of lattices of rank $n$. Then, $\Res_{\phi(\mathcal{A})} = \Res_{\mathcal{A}}^{[M': \phi(M)]}$. 
\label{lemmamonomrphism}
\end{lemma}

\begin{remark}
\label{zero}
Moreover, the sparse resultant is invariant under translations. Therefore, we can always assume $0 \in \mathcal{A}_i$ for all $i = 0,\dots,n$.
\end{remark}

\begin{definition}
\label{infconvolution}
A mixed subdivision of $\Delta$ is a decomposition of this polytope in a union of cells $\Delta = \cup D$ such that:
\begin{itemize}
    \item[i)] the intersection of two cells is either a cell or empty,
    \item[ii)] every face of a cell is also a cell of the subdivision and,
    \item[iii)]  every cell $D$ has a component structure $D = D_0 + \dots + D_n$ where $D_i$ is a cell of the subdivision in $\Delta_i$.
\end{itemize}

\medskip
The usual way to construct mixed subdivisions is by considering piecewise affine convex lifting functions $\rho_i: \Delta_i \xrightarrow[]{} \mathbb{R}$ as explained in \cite{gkz1994}. A global lifting function $\rho: \Delta \xrightarrow[]{} \mathbb{R}$ is obtained after taking the inf-convolution of the previous functions, as explained in \cite[Sec. 2]{dandrea2020cannyemiris}.
\end{definition}

\begin{definition}
A mixed subdivision of $\Delta$ is tight if, for every $n$-cell $D$, its components satisfy:
\[ \sum_{i=0}^n\dim D_i = n.\]
\end{definition}
In the case of $n + 1$ polynomials and $n$ variables, this property guarantees that every $n$-cell has a component that is $0$-dimensional. The cells that have a single $0$-dimensional component are called mixed ($i$-mixed if it is the $i$-th component). The rest of the cells are called non-mixed. \\

Let $\delta$ be a generic vector such that the lattice points in the interior of $\Delta + \delta$ lie in $n$-cells. Then, consider:
 \[ \mathcal{B} = (\Delta + \delta) \cap M.\]
Each element $b \in \mathcal{B}$ lies in one of these translated cells $D + \delta$ and let $D_i$ be the components of this cell. As the subdivision is tight, there is at least one $i$ such that $\dim D_i = 0$.\\

Following the language of \cite{michielscools}, we call $t_b = (t_{b,0},\dots,t_{b,n})$ the type vector associated with $b$, defined as $t_{b,i} = \dim D_i$ for $b \in D + \delta$.

 \begin{definition}
 The row content is a function 
 \[ 
 \rc: \mathcal{B} \xrightarrow[]{} \cup_{i = 0}^n\{i\} \times \mathcal{A}_i \] where, for $b \in \mathcal{B}$ lying in an  $n$-cell $D$, $\rc(b)$ is a pair $(i(b),a(b))$ with $i(b) = \max\{i \in \{0,\dots,n\} \: | \: t_{b,i} = 0\}$ and $a(b) = D_{i(b)}$.
 \end{definition}
This provides a partition of $\mathcal{B}$ into subsets:
 \[ \mathcal{B}_i = \{b \in \mathcal{B} \quad | \quad i(b) = i\}.
 \]
 Finally, we construct the Canny-Emiris matrices $\mathcal{H}_{\mathcal{A},\rho}$ whose rows correspond to the coefficients of the polynomials $\chi^{b - a(b)}F_{i(b)}$ for each of the $b \in \mathcal{B}$. In particular, the entry corresponding to a pair $b,b' \in \mathcal{B}$ is:
\[\mathcal{H}_{\mathcal{A},\rho}[b,b'] =  \begin{cases} 
      u_{i(b),b'-b+a(b)} & b' - b + a(b) \in \mathcal{A}_i \\
      0 & \text{otherwise}
   \end{cases}
\]

\begin{remark}
Each entry contains, at most, a single coefficient $u_{i,a}$. In particular, the row content allows us to choose a maximal submatrix of $\mathcal{H}_{\mathcal{A},\rho}$ from the matrix of a map sending a tuple of polynomials $(G_0,\dots,G_n)$ to $G_0F_0 + \dots + G_nF_n$. These class of matrices are called Sylvester-type matrices.
\end{remark}

Let $\mathcal{C} \subset \mathcal{B}$ be a subset of the supports in translated cells. The matrix $\mathcal{H}_{\mathcal{A},\rho,\mathcal{C}}$ is defined by considering the submatrix of the corresponding rows and columns associated with elements in $\mathcal{C}$. In particular, we look at the set of lattice points lying in translated non-mixed cells and consider:
\[ \mathcal{B}^{\circ} = \{b \in \mathcal{B} \: | \:  b \text{ lies in a translated non-mixed cell}\}.\]
With this, we form the principal submatrix:
\[\mathcal{E}_{\mathcal{A},\rho} = \mathcal{H}_{\mathcal{A},\rho,\mathcal{B}^{\circ}}\]
The Canny-Emiris conjecture states that the sparse resultant is the quotient of the determinants of these two matrices:
\[\Res_{\mathcal{A}} = \frac{\det(\mathcal{H}_{\mathcal{A},\rho})}{\det(\mathcal{E}_{\mathcal{A},\rho})}.\]
This result was conjectured by Canny and Emiris and proved by D'Andrea, Jerónimo, and Sombra; see \cite{cannyemiris93,dandrea2020cannyemiris}, under the restriction that the mixed subdivision $S(\rho)$ given by the lifting $\rho$ satisfies a certain condition. This condition is given on a chain of mixed subdivisions.

\begin{definition}
Let $S(\phi), S(\psi)$ be two mixed subdivisions of $\Delta = \sum_{n = 0}^n\Delta_i$. We say that $S(\psi)$ refines $S(\phi)$ and write $S(\phi) \preceq S(\psi)$ if for every cell $C \in S(\psi)$ there is a cell $D \in S(\phi)$ such that $C \subset D$. An incremental chain of mixed subdivisions $S(\theta_0) \preceq \dots \preceq S(\theta_n)$ is a chain of mixed subdivisions of $\Delta$ refining each other.

%It is called tight if all these subdivisions are tight.
\end{definition}
\begin{remark}
\label{remarkzerolifting}
In \cite[Definition 2.4]{dandrea2020cannyemiris}, a common lifting function $\omega \in \prod_{i = 0}^n\mathbb{R}^{\mathcal{A}_i}$ is considered and the $S(\theta_i)$ are given by the lifting functions $\omega^{<i} = (\omega_0,\dots,\omega_{i-1},0)$ as long as $S(\theta_i) \preceq S(\theta_{i+1})$. The last zero represents the lifting on $(\Delta_i,\dots,\Delta_n)$. The resulting mixed subdivision is the same as if we considered the zero lifting in $\sum_{j = i}^n\Delta_j$.
\end{remark}
\begin{definition}
The mixed volume of $n$ polytopes $P_1,\dots,P_n \subset M_{\mathbb{R}}$, denoted as $\MV_{M}(P_1,\dots,P_n)$, is the coefficient of $\prod_{i = 1}^n\lambda_i$ in:
\[ \Vol_n(\lambda_1 P_1 + \dots + \lambda_nP_n)\]
which is a polynomial in $\lambda_1,\dots,\lambda_n$ \cite[Theorem 6.7]{coxlitosh}.
\end{definition}
\begin{proposition} \cite[Theorem 3.4]{emirisrege}
\label{mixedvolume1}
Let $S(\rho)$ be a tight mixed subdivision of $\Delta = (\Delta_0,\dots,\Delta_n)$. For $i = 0,\dots,n$, the mixed volume of all the polytopes except $\Delta_i$ equals the volume of the $i$-mixed cells.
\[\MV(\Delta_0,\dots,\Delta_{i-1},\Delta_{i+1},\dots,\Delta_n) = \sum_{D \: i\text{-mixed}}\Vol_nD\]
\end{proposition}
In particular, $\MV(\Delta_0,\dots,\Delta_{i-1},\Delta_{i+1},\dots,\Delta_n)$ equals the degree of the sparse resultant in the coefficients of $F_i$; see \cite[Chapter 7, Theorem 6.3]{coxlitosh}. Each of the rows of $\mathcal{H}_{\mathcal{A},\rho}$ will correspond to a lattice point $b$ and each entry on that row will have degree $1$ with respect to the coefficients of $F_{i(b)}$ and zero with respect to the coefficients of the rest of polynomials. Therefore, if we add the lattice points in $i$-mixed cells, the degree of $\mathcal{H}_{\mathcal{A},\rho}$ with respect to the coefficients of $F_i$ will be at least the degree of the resultant with respect to the same coefficients. \color{black}
\begin{definition}\cite[Definition 3.4]{dandrea2020cannyemiris}
The fundamental subfamily of $\mathcal{A}$ is the minimal family of supports $\mathcal{A}_I = (\mathcal{A}_i)_{i \in I}$ such that the resultant has positive degree with respect to the coefficients of $F_i$ for $i \in I$. This definition can be given in other equivalent terms as shown in \cite[Corollary 1.1]{sturmfels94}.
\end{definition}
\begin{remark}
\label{remarkresult}
Using Proposition \ref{mixedvolume1}, we can see that if the fundamental subfamily is empty, then the resultant is equal to $1$ while if the fundamental subfamily is $\{i\}$ then $\mathcal{A}_i$ is given by a single point $\{a\}$ and the resultant is $u_{i,a}^{m_i}$ for $m_i = \MV(\Delta_0,\dots,\Delta_{i-1},\Delta_{i+1},\dots,\Delta_n)$. The Canny-Emiris formula holds naturally \cite[Proposition 4.26]{dandrea2020cannyemiris} in both cases. \end{remark}
\begin{definition}
\label{admissible}
An incremental chain $S(\theta_0) \preceq \dots \preceq S(\theta_n)$ is admissible if for each $i = 0,\dots,n$, each $n$-cell $D$ of the subdivision $S(\theta_i)$ satisfies either of the following two conditions
\begin{itemize}
    \item[i)] the fundamental subfamily of $\mathcal{A}_D$ contains at most one support or
    \item[ii)] $\mathcal{B}_{D,i}$ is contained in the union of the translated $i$-mixed cells of $S(\rho_D)$.
\end{itemize}
A mixed subdivision $S(\rho)$ is called admissible if it admits an admissible incremental chain $S(\theta_0) \preceq \dots \preceq S(\theta_n) \preceq S(\rho)$ refining it.
\end{definition}

With all these properties, together with the use of the product formulas, see \cite{sturmfels94,poissondansom,dandrea2020cannyemiris}, one can reproduce the proof of the Canny-Emiris formula given in \cite[Theorem 4.27]{dandrea2020cannyemiris} under the conditions of admissibility in $S(\rho)$.

\subsection{The greedy algorithm}

Using the previous notation, we state the greedy algorithm in \cite{cannypedersen} for the construction of the matrix. Let $b \in \mathcal{B}$ be a lattice point in a translated cell. The first step of the algorithm is to add the row of the matrix corresponding to $b$, and then continue by considering the lattice points corresponding to the columns that have a nonzero entry in this row. These lattice points are:
\[ b - a(b) + \mathcal{A}_{i(b)}.\]
All these lattice points will have to be added as rows of the matrix. If we add the lattice point $b'$ at some point of the algorithm after having added another lattice point $b$, we say that we \textit{reach} $b'$ from $b$. The algorithm terminates when there are no more lattice points to add and it might give a square matrix $\mathcal{H}_{\mathcal{G}}$ which has less rows and columns than $\mathcal{H}_{\mathcal{A},\rho}$, which was  constructed using all the lattice points in $\mathcal{B}$. The rows and columns associated to lattice points in non-mixed cells also provide a minor $\mathcal{E}_{\mathcal{G}}$ of $\mathcal{H}_{\mathcal{G}}$.
\medskip

It was not proved by Canny and Pedersen whether this approach would always include all the lattice points in mixed cells as rows of the matrix, independently of the starting point. As these points are necessary to achieve the degree of the resultant, see Proposition \ref{mixedvolume1}, we consider them to be the starting points of the algorithm.
%Otherwise, one might get some smaller matrix.
\begin{remark}
\label{diagonal}
We know that the entry corresponding to the diagonal of the matrix $\mathcal{H}_{\mathcal{A},\rho,\mathcal{C}}$ will be $\prod_{b \in \mathcal{C}}u_{i(b),a(b)}$ for any subset $\mathcal{C} \subset \mathcal{B}$. This term can be used in order to deduce that these matrices have non-zero determinant; see \cite[Proposition 4.13]{dandrea2020cannyemiris}.
\end{remark}
\begin{theorem}
If the Canny-Emiris formula holds for a mixed subdivision $S(\rho)$ and the greedy algorithm provides matrices $\mathcal{H}_{\mathcal{G}}$ and $\mathcal{E}_{\mathcal{G}}$ by starting at the lattice points in mixed cells, then:
\[ \Res_{\mathcal{A}} = \frac{ \det(\mathcal{H}_{\mathcal{G}})}{\det(\mathcal{E}_{\mathcal{G}})}.\]
\end{theorem}
\begin{proof}
In general, there is a subset $\mathcal{G} \subset \mathcal{B}$ corresponding to the rows and columns of $\mathcal{H}_{\mathcal{G}}$. We are assuming that $\mathcal{G}$ contains all the lattice points in translated mixed cells. Let $\mathcal{H}_{\mathcal{A},\rho}$ be the matrix containing all lattice points in translated cells of $S(\rho)$. Without loss of generality, we can assume that the matrix takes the following form:
\[
\mathcal{H}_{\mathcal{A},\rho} = \begin{pmatrix}
  \mathcal{H}_{\mathcal{G}} & 0 \\
  \bullet & \mathcal{H}_{\mathcal{B} - \mathcal{G}}
\end{pmatrix}
\]
where $\mathcal{H}_{\mathcal{G}}$ is the minor corresponding to the lattice points in $\mathcal{G}$ and $\mathcal{H}_{\mathcal{B} - \mathcal{G}}$ is the minor corresponding to the lattice points not in $\mathcal{G}$. The zeros appear due to the fact that there is no pair $b \notin \mathcal{G}$, $b' \in \mathcal{G}$ such that $b \in b' - a(b') + \mathcal{A}_{i(b)}$. The same block-triangular structure also appears in the principal submatrix $\mathcal{E}_{\mathcal{A},\rho}$ and all the lattice points that are not in $\mathcal{G}$ must be non-mixed, implying that $\mathcal{E}_{\mathcal{B} - \mathcal{G}} = \mathcal{H}_{\mathcal{B} - \mathcal{G}}$. 
\medskip

Finally, using the fact that the determinant of a block-triangular matrix is the product of the determinants of the diagonal blocks, we can prove the resultant formula:
\[ \Res_{\mathcal{A}} = \frac{\det(\mathcal{H}_{\mathcal{A},\rho})}{\det(\mathcal{E}_{\mathcal{A},\rho})} = \frac{\det(\mathcal{H}_{\mathcal{G}})·\det(\mathcal{H}_{\mathcal{B}-\mathcal{G}})}{\det(\mathcal{E}_{\mathcal{G}})·\det(\mathcal{H}_{\mathcal{B}-\mathcal{G}})} = \frac{\det(\mathcal{H}_{\mathcal{G}})}{\det(\mathcal{E}_{\mathcal{G}})}.\]
\end{proof}
\begin{example}
\label{smallexample}
Let $f_0,f_1,f_2$ be three bilinear equations corresponding to the supports $\mathcal{A}_0 \color{black} =  \mathcal{A}_1 \color{black} =  \mathcal{A}_2 \color{black} = \{(0,0),(1,0),(0,1),(1,1)\}$. A possible mixed subdivision $S(\rho)$ is the following:
\[\begin{tikzpicture}

\draw[brown] (1/2,1/2) -- (1,1/2);
\draw[brown] (1/2,1/2) -- (1/2,1);
\draw[brown] (1,1/2) -- (1,1);
\draw[brown] (1/2,1) -- (1,1);
\draw[brown] (1/2,0) -- (1,0);
\draw[brown] (0,1/2) -- (0,1);
\draw[brown] (1/2,3/2) -- (1,3/2);
\draw[brown] (3/2,1/2) -- (3/2,1);

\draw[blue] (0,0) -- (1/2,0);
\draw[blue] (0,0) -- (0,1/2);
\draw[blue] (1/2,0) -- (1/2,1/2);
\draw[blue] (0,1/2) -- (1/2,1/2);
\draw[blue] (1,1/2) -- (1,0);
\draw[blue] (1/2,1) -- (0,1);
\draw[blue] (3/2,1/2) -- (3/2,0);
\draw[blue] (1/2,3/2) -- (0,3/2);

\draw[green] (1,1) -- (3/2,1);
\draw[green] (1,1) -- (1,3/2);
\draw[green] (3/2,3/2) -- (3/2,1);
\draw[green] (3/2,3/2) -- (1,3/2);
\draw[green] (3/2,0) -- (1,0);
\draw[green] (0,3/2) -- (0,1);
\draw[green] (3/2,1/2) -- (1,1/2);
\draw[green] (1/2,3/2) -- (1/2,1);

\filldraw[black] (0+1/4,1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+1/4,1/2+1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+1/4,1+1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (1/2+1/4,0+1/4) circle (2pt) node[anchor=south ] {};
\filldraw[red] (1/2+1/4,1/2+1/4) circle (2pt) node[anchor= south] {};
\filldraw[red] (1/2+1/4,1+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1+1/4,0+1/4) circle (2pt) node[anchor=south] {};
\filldraw[red] (1+1/4,1/2+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1+1/4,1+1/4) circle (2pt) node[anchor=west] {};


\end{tikzpicture}\]
where the dots indicate the lattice points in translated mixed cells. The number of lattice points in translated cells is $9$. However, if we construct the matrix greedily starting from the lattice points in translated mixed cells, we have an $8 \times 8$ matrix.
\end{example}
\begin{example}
\label{exampledrop}
Let $f_0,f_1,f_2$ be three bihomogeneous equations with supports $$\mathcal{A}_0 = \{(0,0),(1,0),(2,0),(0,1),(1,1),(2,1)\}, $$$$ \mathcal{A}_1 = \{(0,0),(1,0),(0,1),(1,1),(0,2),(1,2)\}, \: \mathcal{A}_2 = \{(0,0),(1,0),(0,1),(0,1)\}.$$The expected number of supports lying in translated cells is $16$. Let $\rho_0 = (0,3,6,3,6,9)$, $\rho_1 = (0,2,2,4,4,6)$ and $\rho_2 = (0,1,1,2)$ be the lifting functions and $\delta = (-\frac{1}{2},\frac{1}{2})$ give the following mixed subdivision:
\[\begin{tikzpicture}

\draw[brown] (1/2,1/2) -- (1/2,3/2);
\draw[brown] (1/2,1/2) -- (1,1/2);
\draw[brown] (1/2,3/2) -- (1,3/2);
\draw[brown] (1,1/2) -- (1,3/2);
\draw[brown] (0,1/2) -- (0,3/2);
\draw[brown] (2,1/2) -- (2,3/2);
\draw[brown] (1/2,0) -- (1,0);
\draw[brown] (1/2,2) -- (1,2);

\draw[blue] (0,0) -- (1/2,0);
\draw[blue] (0,0) -- (0,1/2);
\draw[blue] (1/2,0) -- (1/2,1/2);
\draw[blue] (0,1/2) -- (1/2,1/2);
\draw[blue] (1,0) -- (1,1/2);
\draw[blue] (2,0) -- (2,1/2);
\draw[blue] (0,3/2) -- (1/2,3/2);
\draw[blue] (0,2) -- (1/2,2);

\draw[green] (1,3/2) -- (2,3/2);
\draw[green] (1,3/2) -- (1,2);
\draw[green] (2,2) -- (2,3/2);
\draw[green] (2,2) -- (1,2);
\draw[green] (1,0) -- (2,0);
\draw[green] (0,3/2) -- (0,2);
\draw[green] (1,1/2) -- (2,1/2);
\draw[green] (1/2,3/2) -- (1/2,2);

\filldraw[black] (0+1/4,1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+1/4,1/2+1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+1/4,1+1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+1/4,3/2+1/4) circle (2pt) node[anchor=east] {};
\filldraw[red] (1/2+1/4,0+1/4) circle (2pt) node[anchor=south ] {};
\filldraw[red] (1/2+1/4,1/2+1/4) circle (2pt) node[anchor= south] {};
\filldraw[red] (1/2+1/4,1+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1/2+1/4,3/2+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1+1/4,0+1/4) circle (2pt) node[anchor=south] {};
\filldraw[red] (1+1/4,1/2+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1+1/4,1+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (1+1/4,3/2+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (3/2+1/4,0+1/4) circle (2pt) node[anchor=south] {};
\filldraw[red] (3/2+1/4,1/2+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (3/2+1/4,1+1/4) circle (2pt) node[anchor=west] {};
\filldraw[red] (3/2+1/4,3/2+1/4) circle (2pt) node[anchor=west] {};



\end{tikzpicture}.\]
If we take the greedy approach the resulting matrix is $15 \times 15$, whereas otherwise it would be $16 \times 16$.
\end{example}
\begin{example}
\label{bigexample}
Let $f_0,f_1,f_2,f_3$ be four polynomials with $$\mathcal{A}_0 = \mathcal{A}_1 = \mathcal{A}_2 = \mathcal{A}_3 = \{(0,0,0),(1,0,0),(0,1,0),(0,0,1),(1,0,1),(0,1,1)\}$$ and $\rho_0 = (0,3,6,3,6,9)$, $\rho_1 = (0,2,4,2,4,6)$, $\rho_2 = (0,1,2,1,2,3)$ and $\rho_3 = (0,0,0,0,0,0)$ gives the mixed subdivision:
\[
\begin{tikzpicture}[thick,scale=5]

\coordinate (A1) at (0,0);
\coordinate (A2) at (0,0.1);
\coordinate (A3) at (0,0.2);
\coordinate (A4) at (0,0.3);
\coordinate (A5) at (0,0.4);
\coordinate (A6) at (0.1,0);
\coordinate (A7) at (0.1,0.1);
\coordinate (A8) at (0.1,0.2);
\coordinate (A9) at (0.1,0.3);
\coordinate (A10) at (0.2,0);
\coordinate (A11) at (0.2,0.1);
\coordinate (A12) at (0.2,0.2);
\coordinate (A13) at (0.3,0);
\coordinate (A14) at (0.3,0.1);
\coordinate (A15) at (0.4,0);

\coordinate (B1) at (0.2,0.2);
\coordinate (B2) at (0.2,0.3);
\coordinate (B3) at (0.2,0.4);
\coordinate (B4) at (0.2,0.5);
\coordinate (B5) at (0.2,0.6);
\coordinate (B6) at (0.3,0.2);
\coordinate (B7) at (0.3,0.3);
\coordinate (B8) at (0.3,0.4);
\coordinate (B9) at (0.3,0.5);
\coordinate (B10) at (0.4,0.2);
\coordinate (B11) at (0.4,0.3);
\coordinate (B12) at (0.4,0.4);
\coordinate (B13) at (0.5,0.2);
\coordinate (B14) at (0.5,0.3);
\coordinate (B15) at (0.6,0.2);

\coordinate (C1) at (0.4,0.4);
\coordinate (C2) at (0.4,0.5);
\coordinate (C3) at (0.4,0.6);
\coordinate (C4) at (0.4,0.7);
\coordinate (C5) at (0.4,0.8);
\coordinate (C6) at (0.5,0.4);
\coordinate (C7) at (0.5,0.5);
\coordinate (C8) at (0.5,0.6);
\coordinate (C9) at (0.5,0.7);
\coordinate (C10) at (0.6,0.4);
\coordinate (C11) at (0.6,0.5);
\coordinate (C12) at (0.6,0.6);
\coordinate (C13) at (0.7,0.4);
\coordinate (C14) at (0.7,0.5);
\coordinate (C15) at (0.8,0.4);

\coordinate (D1) at (0.6,0.6);
\coordinate (D2) at (0.6,0.7);
\coordinate (D3) at (0.6,0.8);
\coordinate (D4) at (0.6,0.9);
\coordinate (D5) at (0.6,1.0);
\coordinate (D6) at (0.7,0.6);
\coordinate (D7) at (0.7,0.7);
\coordinate (D8) at (0.7,0.8);
\coordinate (D9) at (0.7,0.9);
\coordinate (D10) at (0.8,0.6);
\coordinate (D11) at (0.8,0.7);
\coordinate (D12) at (0.8,0.8);
\coordinate (D13) at (0.9,0.6);
\coordinate (D14) at (0.9,0.7);
\coordinate (D15) at (1.0,0.6);

\coordinate (E1) at (0.8,0.8);
\coordinate (E2) at (0.8,0.9);
\coordinate (E3) at (0.8,1.0);
\coordinate (E4) at (0.8,1.1);
\coordinate (E5) at (0.8,1.2);
\coordinate (E6) at (0.9,0.8);
\coordinate (E7) at (0.9,0.9);
\coordinate (E8) at (0.9,1.0);
\coordinate (E9) at (0.9,1.1);
\coordinate (E10) at (1.0,0.8);
\coordinate (E11) at (1.0,0.9);
\coordinate (E12) at (1.0,1.0);
\coordinate (E13) at (1.1,0.8);
\coordinate (E14) at (1.1,0.9);
\coordinate (E15) at (1.2,0.8);

\begin{scope}[thick,dashed,,opacity=0.6]


\draw[blue] (B1) -- (B2) -- (B6) -- (B1);
\draw[blue] (B7) -- (B10);
\draw[blue] (B11) -- (B13);
\draw[blue] (B14) -- (B15);

\draw[brown] (B2) -- (B3) -- (B7) -- (B2);
\draw[brown] (B6) -- (B10);
\draw[brown] (B8) -- (B11);

\draw[orange] (B3) -- (B4) -- (B8) -- (B3);
\draw[orange] (B7) -- (B11);
\draw[orange] (B10) -- (B13);


\draw[green] (B4) -- (B5) -- (B9) -- (B4);
\draw[green] (B8) -- (B12);
\draw[green] (B11) -- (B14);
\draw[green] (B13) -- (B15);

\draw[blue] (C1) -- (C2) -- (C6) -- (C1);
\draw[blue] (C7) -- (C10);
\draw[blue] (C11) -- (C13);
\draw[blue] (C14) -- (C15);

\draw[brown] (C2) -- (C3) -- (C7) -- (C2);
\draw[brown] (C6) -- (C10);
\draw[brown] (C8) -- (C11);
\draw[brown] (C12) -- (C14);

\draw[orange] (C3) -- (C4) -- (C8) -- (C3);
\draw[orange] (C9) -- (C12);
\draw[orange] (C7) -- (C11);
\draw[orange] (C10) -- (C13);


\draw[green] (C4) -- (C5) -- (C9) -- (C4);
\draw[green] (C8) -- (C12);
\draw[green] (C11) -- (C14);
\draw[green] (C13) -- (C15);

\draw[blue] (D1) -- (D2) -- (D6) -- (D1);
\draw[blue] (D7) -- (D10);
\draw[blue] (D11) -- (D13);
\draw[blue] (D14) -- (D15);

\draw[brown] (D2) -- (D3) -- (D7) -- (D2);
\draw[brown] (D6) -- (D10);
\draw[brown] (D8) -- (D11);
\draw[brown] (D12) -- (D14);

\draw[orange] (D3) -- (D4) -- (D8) -- (D3);
\draw[orange] (D9) -- (D12);
\draw[orange] (D7) -- (D11);
\draw[orange] (D10) -- (D13);


\draw[green] (D4) -- (D5) -- (D9) -- (D4);
\draw[green] (D8) -- (D12);
\draw[green] (D11) -- (D14);
\draw[green] (D13) -- (D15);

\draw[blue] (E1) -- (E2) -- (E6) -- (E1);
\draw[blue] (E7) -- (E10);
\draw[blue] (E11) -- (E13);
\draw[blue] (E14) -- (E15);

\draw[brown] (E2) -- (E3) -- (E7) -- (E2);
\draw[brown] (E6) -- (E10);
\draw[brown] (E8) -- (E11);
\draw[brown] (E12) -- (E14);

\draw[orange] (E3) -- (E4) -- (E8) -- (E3);
\draw[orange] (E9) -- (E12);
\draw[orange] (E7) -- (E11);
\draw[orange] (E10) -- (E13);


\draw[green] (E4) -- (E5) -- (E9) -- (E4);
\draw[green] (E8) -- (E12);
\draw[green] (E11) -- (E14);
\draw[green] (E13) -- (E15);

\draw[brown] (C1) -- (B1);
\draw[brown] (C2) -- (B2);
\draw[brown] (C3) -- (B3);
\draw[brown] (C4) -- (B4);
\draw[brown] (C6) -- (B6);
\draw[brown] (C7) -- (B7);
\draw[brown] (C8) -- (B8);
\draw[brown] (C10) -- (B10);
\draw[brown] (C11) -- (B11);
\draw[brown] (C13) -- (B13);

\draw[orange] (C1) -- (D1);
\draw[orange] (C2) -- (D2);
\draw[orange] (C3) -- (D3);
\draw[orange] (C4) -- (D4);
\draw[orange] (C6) -- (D6);
\draw[orange] (C7) -- (D7);
\draw[orange] (C8) -- (D8);
\draw[orange] (C10) -- (D10);
\draw[orange] (C11) -- (D11);
\draw[orange] (C13) -- (D13);

\draw[green] (D1) -- (E1);
\draw[green] (D2) -- (E2);
\draw[green] (D3) -- (E3);
\draw[green] (D4) -- (E4);
\draw[green] (D6) -- (E6);
\draw[green] (D7) -- (E7);
\draw[green] (D8) -- (E8);
\draw[green] (D10) -- (E10);
\draw[green] (D11) -- (E11);
\draw[green] (D13) -- (E13);

\draw[blue] (A1) -- (B1);
\draw[blue] (A2) -- (B2);
\draw[blue] (A3) -- (B3);
\draw[blue] (A4) -- (B4);
\draw[blue] (A6) -- (B6);
\draw[blue] (A7) -- (B7);
\draw[blue] (A8) -- (B8);
\draw[blue] (A10) -- (B10);
\draw[blue] (A11) -- (B11);
\draw[blue] (A13) -- (B13);

\end{scope}

\draw[blue] (A1) -- (A2) -- (A6) -- (A1);
\draw[blue] (A7) -- (A10);
\draw[blue] (A11) -- (A13);
\draw[blue] (A14) -- (A15);

\draw[brown] (A2) -- (A3) -- (A7) -- (A2);
\draw[brown] (A6) -- (A10);
\draw[brown] (A8) -- (A11);
\draw[brown] (A12) -- (A14);

\draw[orange] (A3) -- (A4) -- (A8) -- (A3);
\draw[orange] (A9) -- (A12);
\draw[orange] (A7) -- (A11);
\draw[orange] (A10) -- (A13);


\draw[green] (A4) -- (A5) -- (A9) -- (A4);
\draw[green] (A8) -- (A12);
\draw[green] (A11) -- (A14);
\draw[green] (A13) -- (A15);

\draw[blue] (B14) -- (B15);
\draw[blue] (C14) -- (C15);
\draw[blue] (D14) -- (D15);
\draw[blue] (E14) -- (E15);

\draw[brown] (B12) -- (B14);
\draw[brown] (C12) -- (C14);
\draw[brown] (D12) -- (D14);
\draw[brown] (E12) -- (E14);

\draw[orange] (B9) -- (B12);
\draw[orange] (C9) -- (C12);
\draw[orange] (D9) -- (D12);
\draw[orange] (E9) -- (E12);

\draw[green] (B5) -- (B9);
\draw[green] (C5) -- (C9);
\draw[green] (D5) -- (D9);
\draw[green] (E5) -- (E9);

\draw[green] (E5) -- (D5);
\draw[green] (E9) -- (D9);
\draw[green] (E12) -- (D12);
\draw[green] (E14) -- (D14);
\draw[green] (E15) -- (D15);

\draw[orange] (C5) -- (D5);
\draw[orange] (C9) -- (D9);
\draw[orange] (C12) -- (D12);
\draw[orange] (C14) -- (D14);
\draw[orange] (C15) -- (D15);

\draw[brown] (C5) -- (B5);
\draw[brown] (C9) -- (B9);
\draw[brown] (C12) -- (B12);
\draw[brown] (C14) -- (B14);
\draw[brown] (C15) -- (B15);

\draw[blue] (A5) -- (B5);
\draw[blue] (A9) -- (B9);
\draw[blue] (A12) -- (B12);
\draw[blue] (A14) -- (B14);
\draw[blue] (A15) -- (B15);


\end{tikzpicture}\]
If we take the traslation $\delta = (-2/3,-2/3,-1/2)$ the number of points in traslated mixed cells is $24$, but the degree of the resultant is $3 + 3 + 3 + 3 = 12$. We want to show that we can construct a smaller matrix using the greedy algorithm. If we start at the point $(0,0,0)$, we get the matrix and we achieve a matrix of size 20, with the principal submatrix marked in green. 
\end{example}
\section{A family of mixed subdivisions with tropical refinement}
\label{section:2}

In this section, we give a family of lifting functions associated to the polytopes $\Delta_0,\dots,\Delta_n$ and we prove that the Canny-Emiris formula holds for the corresponding mixed subdivisions. 

\begin{definition}
We can define a hyperplane arrangement $\mathcal{H} \subset N_{\mathbb{R}}$ by considering the span of the $(n-1)$-dimensional cones of the normal fan of $\Delta$; see \cite{ziegler} for more on polytopes and hyperplane arrangements.
\end{definition}
\begin{example}
A polytope $\Delta$ (green), together with its normal fan (blue) and the hyperplane arrangement $\mathbb{H}_{\Delta}$ (red).
\[\scalemath{1}{\begin{tikzpicture}

\draw[green] (0,1/2) -- (3/2,1/2);
\draw[green] (3/2,1/2) -- (1/2,1);
\draw[green] (0,1/2) -- (1/2,1);

\end{tikzpicture} \quad \begin{tikzpicture}

\draw[blue] (0,0) -- (-1/2,1/2);
\draw[blue] (0,0) -- (1/4,1/2);
\draw[blue] (0,0) -- (0,-1/2);

\end{tikzpicture} \quad \begin{tikzpicture}

\draw[red] (1/2,-1/2) -- (-1/2,1/2);
\draw[red] (-1/4,-1/2) -- (1/4,1/2);
\draw[red] (0,1/2) -- (0,-1/2);


\end{tikzpicture}}\]

\end{example}
\begin{definition}
\label{definitionlifting}
Let $\mathcal{H}$ be the hyperplane arrangement associated to $\Delta$ and take a vector $v \in N_\mathbb{R}$ which does not lie in $\mathcal{H}$. We consider lifting functions $\omega_i: \mathcal{A}_i \xrightarrow[]{} \mathbb{R}$ defined as:
\[ \omega_i(x) = \lambda_i\langle v, x\rangle \quad i = 0,\dots,n \quad x \in \Delta_i\]
for $\lambda_0,\dots,\lambda_n \in \mathbb{R}$ satisfying $\lambda_0 > \dots > \lambda_n \geq 0$ and small enough. Let $\rho = (\omega_0,\dots,\omega_n)$ be a lifting giving a mixed subdivision $S(\rho)$.
\end{definition}

\begin{remark}
\label{remarkdandrea2002} 
This choice of the lifting function can also be seen as a case of the approach of \cite{dandrea2002}, in a first proof of the rational formula for generalized unmixed systems. In particular, it is possible to think of the choice of the row content $a(b)$ associated to each lattice point as trying to solve the simplex method with the lifting function as objective. This family guarantees that we are always choosing this point in the same direction.
\end{remark}

\begin{theorem}
\label{admissiblechain}
$S(\rho)$ is an admissible mixed subdivision.
\end{theorem}
Proving that $S(\rho)$ is an admissible mixed subdivision consists on both proving that it has an incremental chain satisfying $S(\theta_0) \preceq \dots \preceq S(\theta_n) \preceq S(\rho)$ and that this incremental chain satisfies the conditions in Definition \ref{admissible}.
\medskip

The easiest way to prove the chain condition would be to use 
\cite[Proposition 2.11]{dandrea2020cannyemiris}, which claims that for each $i = 0,\dots,n$, there is an open neighboorhood of $0 \in U \subset \mathbb{R}^{\mathcal{A}_i}$ such that for $\omega_i \in U$ we have $S(\theta_i) \preceq S(\theta_{i+1})$. In this case, for $\lambda_{i+1}$ small enough satisfying $\lambda_i > \lambda_{i+1} > 0$, $\omega_i$ lies in $U$. Therefore, the $S(\theta_i)$ form an incremental chain.
\medskip

However, we can drop the restriction that $\lambda_{i+1}$ is small enough by proving a more general result on refinement of mixed subdivisions.




\subsection{Tropical refinement}
\label{subsection:trop}

This section constitutes an independent section inside this article in which we describe, in much broader generality than we need, the refinement of mixed dsubdivisions. In particular, we draw the full picture of when a coherent mixed subdivision refines another one, by only changing the lifting function in $\Delta_i$. In terms of the previous notation, we would like to know whether $S(\theta_i) \preceq S(\theta_{i+1})$ for some $i = 0,\dots,n$. Instead of studying a given mixed subdivision, we define a dual of such object by introducing tropical geometry. After proving such result using tropical geometry, the family of lifting functions given in Section \ref{section:2} will satisfy the refinement. 

\begin{remark}
As in this paper we are mainly interested in affine lifting functions, we restrict to such case. However, the following results could be reproduced for any piecewise affine lifting function.
\end{remark}

The general context of tropical geometry consists of working over rings of polynomials over $\mathbb{R}$ with the tropical operations:
\[ x \oplus y = \min(x,y) \quad x \otimes y = x + y\]

\begin{definition}
A tropical polynomial is the expression:
\[ \trop(f)(x) = \oplus_{a \in \mathcal{A}} \omega_a x^{\otimes a} = \min_{a \in \mathcal{A}}(\omega_a + ax)\]
for $x \in \mathbb{R}^n$
where $\mathcal{A}$ is the support of $f$. A tropical hypersurface $V(\trop(f)))$ in $\mathbb{R}^n$ is the set of points where the previous minimum is attained, at least, twice.
\end{definition}
\begin{remark}
We can consider the coefficients $\omega_{a}$ to be the values of a lifting function. If the lifting is affine, we have $\omega_a = \langle v, a \rangle$ for some vector $v \in N_{\mathbb{R}}$. Therefore, the tropical polynomial with coefficients $\omega_a$ would be:
\[ \min_{a \in \mathcal{A}}(a(x + v))\]
\end{remark}
\begin{definition}
A tropical system $\mathcal{T}_r$ is formed by $r + 1$ tropical polynomials with supports $P_0,\dots,P_{r} \subset M$:
\[\trop(f_i^{\omega_i})(x) = \bigoplus_{a_i \in P_i}\omega_{i,a} \otimes x^{\otimes a} = \min_{a \in P_i}\big(\omega_{i,a} + a \cdot x\big)\]
where the coefficients of the system are given by some lifting function of the $P_i$. In some references like \cite{MaclaganSturmfels}, it is important to specify a valuation in the field but here we can suppose it to be trivial.
\end{definition}
In our context, we have a family of tropical systems $\mathcal{T}_i$ for $i = 0,\dots,n$ of the supports: \[\mathcal{A}_0,\dots,\mathcal{A}_{i-1},\sum_{j = i}^n\mathcal{A}_j \subset M \]The last tropical polynomial is formed by imposing $0$ coefficients, therefore, it is defined by:
\[ \min_{a \in \sum_{j = r}^n\Delta_j}\langle a,x\rangle\]
which corresponds to the normal fan of $\sum_{j = r}^n\Delta_j$. This coincides with the assumptions for $S(\theta_i)$ in Remark \ref{remarkzerolifting}.
\begin{proposition}
The expression $\min_{a \in \mathcal{A}}\langle a,x\rangle$ is achieved twice in the $(n-1)$-dimensional cones of the normal fan of $\Delta = \conv(\mathcal{A})$.
\end{proposition}
\begin{proof}
A $j$-th dimensional cone $\mathcal{N}_F \subset M_{\mathbb{R}}$ is a of the normal fan of $\Delta$ corresponds to a $n-j$-dimensional face of $\Delta$. Take $v \in \mathcal{N}_F$, then $\min_{a \in \Delta}\langle a,x\rangle$ is the same for all $a \in F$, which is a face. Therefore, it is achieved, at least twice. On the other hand, if the minimum is achieved at least twice at $v$, then consider the convex hull \[\conv\{a_i \in \Delta \quad \min \langle a_i, v\rangle \text{ is achieved}\}\] and it is a positive dimensional face $F$ of $\Delta$, therefore $v$ is in the a cone of dimension at most $(n-1)$ in $\mathcal{F}$.
\end{proof}
\begin{proposition}
The expression $\min_{a \in \mathcal{A}}\langle a,x + v\rangle$ is achieved twice in the $(n-1)$-skeleton of the normal fan of $\Delta$ translated after $v \in N_{\mathbb{R}}$. 
\end{proposition}

\begin{proof}
The same proof as the previous works after translating by $v$.
\end{proof}
In this context, we can see the tropical system $\mathcal{T}_i$ as the superposition in $N_{\mathbb{R}}$ of the normal fans $\mathcal{F}_0,\dots,\mathcal{F}_n$ centered at different points $v_i \in N_{\mathbb{R}}$ which correspond to each of the lifting functions $\omega_i: \Delta_i \xrightarrow[]{} \mathbb{R}$.

\begin{definition}
A polyhedral complex $\mathcal{P}$ is a union of cells (bounded or unbounded) in $N_{\mathbb{R}}$ such that:
\begin{itemize}
    \item Every face of a cell in $\mathcal{P}$ is also in $\mathcal{P}$.
    \item The (possibly empty) intersection of two cells in $\mathcal{P}$ is also in $\mathcal{P}$.
\end{itemize}
\end{definition}
Fans are a good example of polyhedral complexes. Thereofre, a tropical system defines a polyhedral complex.
\begin{proposition}
Let $\mathcal{A}_0,\dots,\mathcal{A}_n$ be a family of supports and $\omega: \sum_{i = 0}^n\mathcal{A}_i \xrightarrow[]{} \mathbb{R}$
be a lifting function. The polyhedral complex defined by tropical system $\mathcal{T}$ taking the values of $\omega$ as coefficients is dual to the mixed subdivision $S(\omega)$.
\end{proposition}

This duality happens in the following sense: the $j$-dimensional cells of the polyhedral complex correspond to the $(n-j)$-dimensional cells of the mixed subdivision.

\begin{proof}
Let $p$ be a $0$-dimensional cell of the polyhedral complex defined by $\mathcal{T}$. As it is the intersection of cones of each of the fans $\mathcal{F}_i$, there is a cell of $S(\rho)$ corresponding to the sum of the faces associated to each of the fans. On the other hand, an $n$-cell $D$ on the mixed subdivision corresponds to a point $p$, which is the intersection of the normal cones of each of the summands $D_i$. Each of the faces of $D$ corresponds to a cell of the polyhedral complex in which $p$ is contained.
\end{proof}

Let's denote by $\mathbb{H}_i$, the hyperplane arrangement in $\mathbb{R}^n$ associated to the tropical system $\mathcal{T}_i$. Before stating the main theorem, we will put an example of the refining construction.
\begin{example}
Let $\mathcal{A}_0 = \{(0,0),(1,0),(0,1),(1,1)\}$, $\mathcal{A}_1 = \mathcal{A}_2 = \{(0,0),(1,0),(0,1)\}$ with corresponding convex hulls $\Delta_0,\Delta_1,\Delta_2$. Start with the trivial mixed subdivision:
\color{black}
    \[   
        \begin{tikzpicture}

\draw [blue](0,0) -- (1/2,0);
\draw [blue](0,0) -- (0,1/2);
\draw [blue](0,1/2) -- (1/2,1/2);
\draw [blue](1/2,0) -- (1/2,1/2);

\filldraw[blue] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[blue] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[blue] (0,1/2) circle (2pt) node[anchor=south] {0};
\filldraw[blue] (1/2,1/2) circle (2pt) node[anchor=south] {0};

\end{tikzpicture}
        \begin{tikzpicture}

\draw [orange](0,0) -- (1/2,0);
\draw [orange](0,0) -- (0,1/2);
\draw [orange](0,1/2) -- (1/2,0);

\filldraw[orange] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[orange] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[orange] (0,1/2) circle (2pt) node[anchor=west] {0};


\end{tikzpicture}
        \begin{tikzpicture}

\draw [brown](0,0) -- (1/2,0);
\draw [brown](0,0) -- (0,1/2);
\draw [brown](0,1/2) -- (1/2,0);
\
\filldraw[brown] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[brown] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[brown] (0,1/2) circle (2pt) node[anchor=west] {0};


\end{tikzpicture}
  \begin{tikzpicture}

\draw[brown] (0,0) -- (3/2,0);
\draw[brown] (3/2,0) -- (3/2,1/2);
\draw[brown] (0,0) -- (0,3/2);
\draw[brown] (1/2,3/2) -- (0,3/2);
\draw[brown] (1/2,3/2) -- (3/2,1/2);
\draw[blue] (0,0) -- (3/2,0);
\draw[blue] (3/2,0) -- (3/2,1/2);
\draw[blue] (0,0) -- (0,3/2);
\draw[blue] (1/2,3/2) -- (0,3/2);
\draw[blue] (1/2,3/2) -- (3/2,1/2);
\draw[orange] (0,0) -- (3/2,0);
\draw[orange] (3/2,0) -- (3/2,1/2);
\draw[orange] (0,0) -- (0,3/2);
\draw[orange] (1/2,3/2) -- (0,3/2);
\draw[orange] (1/2,3/2) -- (3/2,1/2);

\filldraw[gray] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[gray] (0,1/2) circle (2pt) node[anchor=east] {0};
\filldraw[gray] (0,1) circle (2pt) node[anchor=east] {0};
\filldraw[gray] (0,3/2) circle (2pt) node[anchor=east] {0};
\filldraw[gray] (1/2,0) circle (2pt) node[anchor=north ] {0};
\filldraw[gray] (1/2,1/2) circle (2pt) node[anchor= north] {0};
\filldraw[gray] (1/2,1) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1,0) circle (2pt) node[anchor=north] {0};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (3/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1/2,3/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (3/2,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1,1) circle (2pt) node[anchor=west] {0};



\end{tikzpicture}
\]In this case, the corresponding tropical system is given by the inner normal fan to the Minkowski sum, which corresponds to the superposition of the normal fans of each summand.
\[
         \begin{tikzpicture}

        
        \draw [brown](0,0) -- (0,2);
        \draw [brown](0,0) -- (2,0);
        \draw [brown](0,0) -- (-2,-2);
        \draw [orange](0,0) -- (0,2);
        \draw [orange](0,0) -- (2,0);
        \draw [orange](0,0) -- (-2,-2);
        \draw [blue](0,0) -- (0,2);
        \draw [blue] (0,0) -- (2,0);
        \draw [blue] (0,0) -- (0,-2);
        \draw [blue] (0,0) -- (-2,0);

    \end{tikzpicture}
    \quad
         \begin{tikzpicture}
        \draw [dashed,red](-2,0) -- (2,0);
        \draw [dashed,red](-2,-2) -- (2,2);
        \draw [dashed,red](0,-2) -- (0,2);

    \end{tikzpicture}
    \]

The dashed drawing represents the central hyperplane arrangement which we will denote as $\mathbb{H}_0$. Any lifting of $\Delta_0$ will refine the subdivision. However, we can see that refinement corresponds to moving the point $(0,0)$ of the blue fan to an adjacent chamber $\mathbb{H}_0$. Let's take $(2,2)$ as a normal vector. This means lifting $\Delta_0$ after an affine function of type $c - 2x - 2y$. We can choose any constant $c$ as it will give the same lifting. I choose $c = 4$ in order to get positive values in the lifting. Now, the subdivision looks like:
\[   
        \begin{tikzpicture}

\draw [blue](0,0) -- (1/2,0);
\draw [blue](0,0) -- (0,1/2);
\draw [blue](0,1/2) -- (1/2,1/2);
\draw [blue](1/2,0) -- (1/2,1/2);

\filldraw[blue] (0,0) circle (2pt) node[anchor=east] {4};
\filldraw[blue] (1/2,0) circle (2pt) node[anchor=north] {2};
\filldraw[blue] (0,1/2) circle (2pt) node[anchor=south] {2};
\filldraw[blue] (1/2,1/2) circle (2pt) node[anchor=south] {0};

\end{tikzpicture}
        \begin{tikzpicture}

\draw [orange](0,0) -- (1/2,0);
\draw [orange](0,0) -- (0,1/2);
\draw [orange](0,1/2) -- (1/2,0);

\filldraw[orange] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[orange] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[orange] (0,1/2) circle (2pt) node[anchor=west] {0};


\end{tikzpicture}
        \begin{tikzpicture}

\draw [brown](0,0) -- (1/2,0);
\draw [brown](0,0) -- (0,1/2);
\draw [brown](0,1/2) -- (1/2,0);
\
\filldraw[brown] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[brown] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[brown] (0,1/2) circle (2pt) node[anchor=west] {0};


\end{tikzpicture}
    \begin{tikzpicture}

\draw[blue] (0,0) -- (1/2,0);
\draw[blue] (1/2,0) -- (1/2,1/2);
\draw[blue] (0,0) -- (0,1/2);
\draw[blue] (0,1/2) -- (1/2,1/2);
\draw[blue] (0,3/2) -- (1/2,3/2);
\draw[blue] (3/2,0) -- (3/2,1/2);
\draw[brown] (1/2,1/2) -- (3/2,1/2);
\draw[brown] (1/2,3/2) -- (3/2,1/2);
\draw[brown] (1/2,0) -- (3/2,0);
\draw[brown] (1/2,3/2) -- (1/2,1/2);
\draw[brown] (0,3/2) -- (0,1/2);
\draw[orange] (1/2,1/2) -- (3/2,1/2);
\draw[orange] (1/2,3/2) -- (3/2,1/2);
\draw[orange] (1/2,0) -- (3/2,0);
\draw[orange] (1/2,3/2) -- (1/2,1/2);
\draw[orange] (0,3/2) -- (0,1/2);


\filldraw[gray] (0,0) circle (2pt) node[anchor=east] {4};
\filldraw[gray] (0,1/2) circle (2pt) node[anchor=east] {2};
\filldraw[gray] (0,1) circle (2pt) node[anchor=east] {2};
\filldraw[gray] (0,3/2) circle (2pt) node[anchor=east] {2};
\filldraw[gray] (1/2,0) circle (2pt) node[anchor=north ] {2};
\filldraw[gray] (1/2,1/2) circle (2pt) node[anchor= north] {0};
\filldraw[gray] (1/2,1) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1,0) circle (2pt) node[anchor=north] {2};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (3/2,0) circle (2pt) node[anchor=north] {2};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1/2,3/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (3/2,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1,1) circle (2pt) node[anchor=west] {0};



\end{tikzpicture}\]and the corresponding tropical system $\mathcal{T}_1$ and the corresponding (not central) hyperplane arrangement $\mathbb{H}_1$ look like:
\[
         \begin{tikzpicture}

        
        \draw [brown](0,0) -- (0,2);
        \draw [brown](0,0) -- (2,0);
        \draw [brown](0,0) -- (-2,-2);
        \draw [orange](0,0) -- (0,2);
        \draw [orange](0,0) -- (2,0);
        \draw [orange](0,0) -- (-2,-2);
        \draw [blue](1,1) -- (1,2);
        \draw [blue] (1,1) -- (2,1);
        \draw [blue] (1,1) -- (1,-2);
        \draw [blue] (1,1) -- (-2,1);

    \end{tikzpicture}\quad 
         \begin{tikzpicture}

        
        \draw [dashed,red](0,-2) -- (0,2);
        \draw [dashed,red](-2,0) -- (2,0);
        \draw [dashed,red](-2,-2) -- (2,2);
        \draw [dashed,red](1,1) -- (1,2);
        \draw [dashed,red] (1,1) -- (2,1);
        \draw [dashed,red] (1,1) -- (1,-2);
        \draw [dashed,red] (1,1) -- (-2,1);

    \end{tikzpicture}
    \]
Now, we claim that moving the orange fan close enough, we will be refining the mixed subdivision. In particular, moving the orange fan to each of the adjacent cells on the hyperplane arrangement corresponds to all the possible ways to refine the previous mixed subdivision. For instance, if we take the traslation given by the vector $(1,-1)$, which would be the normal vector to the affine lifting $c - x + y$ with $c = 1$. The mixed subdivision looks like:
        \[   
        \begin{tikzpicture}

\draw [blue](0,0) -- (1/2,0);
\draw [blue](0,0) -- (0,1/2);
\draw [blue](0,1/2) -- (1/2,1/2);
\draw [blue](1/2,0) -- (1/2,1/2);

\filldraw[blue] (0,0) circle (2pt) node[anchor=east] {4};
\filldraw[blue] (1/2,0) circle (2pt) node[anchor=north] {2};
\filldraw[blue] (0,1/2) circle (2pt) node[anchor=south] {2};
\filldraw[blue] (1/2,1/2) circle (2pt) node[anchor=south] {0};

\end{tikzpicture}
        \begin{tikzpicture}

\draw [orange](0,0) -- (1/2,0);
\draw [orange](0,0) -- (0,1/2);
\draw [orange](0,1/2) -- (1/2,0);

\filldraw[orange] (0,0) circle (2pt) node[anchor=east] {1};
\filldraw[orange] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[orange] (0,1/2) circle (2pt) node[anchor=west] {2};


\end{tikzpicture}
        \begin{tikzpicture}

\draw [brown](0,0) -- (1/2,0);
\draw [brown](0,0) -- (0,1/2);
\draw [brown](0,1/2) -- (1/2,0);
\
\filldraw[brown] (0,0) circle (2pt) node[anchor=east] {0};
\filldraw[brown] (1/2,0) circle (2pt) node[anchor=north] {0};
\filldraw[brown] (0,1/2) circle (2pt) node[anchor=west] {0};


\end{tikzpicture}
    \begin{tikzpicture}

\draw[blue] (0,0) -- (1/2,0);
\draw[blue] (1/2,0) -- (1/2,1/2);
\draw[blue] (0,0) -- (0,1/2);
\draw[blue] (0,1/2) -- (1/2,1/2);
\draw[blue] (0,1) -- (1/2,1);
\draw[blue] (0,3/2) -- (1/2,3/2);
\draw[blue] (1,0) -- (1,1/2);
\draw[blue] (3/2,0) -- (3/2,1/2);
\draw[brown] (1,1/2) -- (1,1);
\draw[brown] (1,1/2) -- (3/2,1/2);
\draw[brown] (1,1) -- (3/2,1/2);
\draw[brown] (1,0) -- (3/2,0);
\draw[brown] (1/2,1) -- (1/2,1/2);
\draw[brown] (0,1) -- (0,1/2);
\draw[orange] (1/2,1) -- (1,1);
\draw[orange] (1/2,1) -- (1/2,3/2);
\draw[orange] (1,1) -- (1/2,3/2);
\draw[orange] (0,1) -- (0,3/2);
\draw[orange] (1,1/2) -- (1/2,1/2);
\draw[orange] (1,0) -- (1/2,0);

\filldraw[gray] (0,0) circle (2pt) node[anchor=east] {5};
\filldraw[gray] (0,1/2) circle (2pt) node[anchor=east] {3};
\filldraw[gray] (0,1) circle (2pt) node[anchor=east] {3};
\filldraw[gray] (0,3/2) circle (2pt) node[anchor=east] {4};
\filldraw[gray] (1/2,0) circle (2pt) node[anchor=north ] {3};
\filldraw[gray] (1/2,1/2) circle (2pt) node[anchor= north] {1};
\filldraw[gray] (1/2,1) circle (2pt) node[anchor=west] {1};
\filldraw[gray] (1,0) circle (2pt) node[anchor=north] {2};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (3/2,0) circle (2pt) node[anchor=north] {2};
\filldraw[gray] (1,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1/2,3/2) circle (2pt) node[anchor=west] {2};
\filldraw[gray] (3/2,1/2) circle (2pt) node[anchor=west] {0};
\filldraw[gray] (1,1) circle (2pt) node[anchor=west] {0};



\end{tikzpicture}
\]
and the tropical system after the traslation vector $(1,-1)$, corresponds to:
\[
         \begin{tikzpicture}

        
        \draw [brown](0,0) -- (0,2);
        \draw [brown](0,0) -- (2,0);
        \draw [brown](0,0) -- (-2,-2);
        \draw [orange](1/2,-1/2) -- (1/2,2);
        \draw [orange](1/2,-1/2) -- (2,-1/2);
        \draw [orange](1/2,-1/2) -- (-1,-2);
        \draw [blue](1,1) -- (1,2);
        \draw [blue] (1,1) -- (2,1);
        \draw [blue] (1,1) -- (1,-2);
        \draw [blue] (1,1) -- (-2,1);

    \end{tikzpicture}
    \]
\end{example}
Let's do a recap of all the notation we have so far. Let $\omega_i: \mathcal{A}_i \xrightarrow[]{} \mathbb{R}$ be the lifting function. As in Theorem \ref{admissiblechain}, $S(\theta_i)$ be the mixed subdivisions of the candidate incremental chain given by the lifting functions $(\omega_0,\dots,\omega_{i-1},0,\dots,0)$. Let $\mathcal{T}_i$ be the tropical systems dual to each of the mixed subdivisions $S(\theta_i)$ for $i = 0,\dots,n$. Let $\mathbb{H}_i$ be the hyperplane arrangement associated to each of the tropical systems.\\ 

At this point, we have all the ingredients to state and prove the tropical refinement result.
\begin{theorem}(Tropical refinement) \label{tropicalrefinement} Let $i = 1,\dots,n$. The mixed subdivision $S(\theta_i)$ refines $S(\theta_{i-1})$, if and only if, the normal vector to the lifting function $\omega_{i-1}: \mathcal{A} \xrightarrow[]{} \mathbb{R}$ lives in a chamber of $\mathbb{H}_i$ adjacent to $0 \in \mathbb{R}^n$.
\end{theorem}
Let's construct the tools we need for proving this result.
\begin{definition}
We say that a ray $r$ of the normal fan $\mathcal{F}_i$ preserves adjacencies if it is adjacent to the same cells in $\mathcal{T}_i$ and $\mathcal{T}_{i-1}$
\end{definition}

\begin{lemma}
Let $S(\theta_i)$ be a mixed subdivision of $\Delta_0,\dots,\Delta_{i-1},\sum_{j = i}^n \Delta_j$ for $i = 0,\dots,n$. The lifting of $\Delta_i$ will give $S(\theta_i) \preceq S(\theta_{i+1})$, if and only if, each ray of $\mathcal{F}_i$ preserves the adjacencies after the translation. 
\end{lemma}
\begin{proof}
Suppose there is a ray $r$ that doesn't preserve an adjacencies. Then, take the $0$-dimensional cell of the corresponding polyhedral complex where this adjacency fails and it must correspond to an $n$-cell of $S(\theta_{i+1})$ that is not contained in the cell of $S(\theta_i)$ corresponding to such adjacency. \\

On the other hand, take a cell $C$ of $S(\theta_{i+1})$ that is not contained in any of the cells of $S(\theta_i)$ and, as we only lifted the polytope $\Delta_i$, the corresponding dual cell on the polyhedral complex has to fail to be adjacent to the same rays.
\end{proof}

\begin{proof}(of the Theorem \ref{tropicalrefinement})
Consider $p$ as a point ($0$-dimensional cell) in the polyhedral complex that is dual to an $n$-cell $D$ of $S(\theta_{i-1})$. Let $v$ be the normal vector to the lifting function $\omega_i: \mathcal{A}_i \xrightarrow[]{} \mathbb{R}$. We have to prove that $v$ lies in an adjacent cell to $0$ in $\mathbb{H}_i$, if and only if, $D$ is contained in a cell $D'$ of $S(\theta_{k})$. \\

Firstly, suppose there was not such cell $D'$. This would mean that the adjacencies would not be preserved and we can find a ray $r$ in $\mathcal{F}_i$ where this property is failing. Consider the ray of a fan $\mathcal{F}_k$ for $k = 0,\dots,i-1$ where this adjacency has changed and this means that we have crossed a hyperplane containing such ray in the previous fan. \\

On the other hand, if there is such cell $D'$, then the lifting of $\Delta_i$ preserves adjacencies. However, if we had moved $v$ to a non-adjacent cell to $0$, we would have crossed a hyperplane therefore, we would be able to find rays in such hyperplane where the adjacencies are not preserved.
\end{proof}
This result extends the proposition 2.11 on \cite[Proposition 2.11]{dandrea2020cannyemiris} and gives a full picture of refinement of mixed subdivisions. Therefore, we naturally understand all the ways to refine a given mixed subdivision $S(\theta_i)$ with affine lifting functions on $\Delta_i$. 
\begin{corollary}
The chambers of the hyperplane arrangement $\mathbb{H}_i$ are in one to one correspondence to all the possible ways to refine $S(\theta_{i})$. In particular, if $S(\theta_{i})$ is tight, the chambers of $\mathbb{H}_i$ correspond to tight mixed subdivisions.
\end{corollary}


In the context of Theorem \ref{admissiblechain}, in the direction of $v \notin \mathbb{H}_{\Delta}$, the function $\langle\lambda_{i}v, x \rangle$ will reach the hyperplane arrangement $\mathbb{H}_i$ when $\lambda_i = \lambda_{i-1}$. Therefore, for any $0 < \lambda_i < \lambda_{i-1}$, the subdivision $S(\theta_{i+1})$ will refine $S(\theta_{i})$ for $i = 0,\dots,n$. 

\subsection{The proof of Theorem 2.1}

We close here the parentheses of tropical refinement and go back to the proof of Theorem \ref{admissiblechain}.

\begin{theorem}
    The mixed subdivision $S(\rho)$ in Definition \ref{admissible} is admissible.
\end{theorem}

\begin{proof}

All the lattice points with row content $0$ are $0$-mixed. Therefore, $S(\theta_0)$ satisfies $ii)$ in Definition \ref{admissible}. Let $D$ be an $n$-cell of $S(\theta_i)$. If $\dim D_i = 0$, then the fundamental subfamily of $\mathcal{A}_D$ is at most $\{i\}$ as shown in Remark \ref{remarkresult}. We show that, for our choice of the lifting function, the rest of cells $D$ satisfy $ii)$ in Definition \ref{admissible}. 

\medskip
Let $D \in S(\theta_i)$ such that $\dim D_i > 0$. Suppose that this cell contains a lattice point $b \in \mathcal{B}$ that has row content $i$ but is not $i$-mixed. Therefore, this lattice point $b$ will be in a cell of $S(\rho)$ with a $0$-dimensional $j$-th component for some $j < i$. Take $C \supset D$ in $S(\theta_j)$ containing the previous lattice point $b$. If $\dim C_j > 0$, then the lifting function $\omega_j = \lambda_j\langle v,x\rangle$ takes the same value in all the points of $C_j$. Therefore, the vector $v$ is normal to $C_j$ and has to be contained in the hyperplane arrangement associated to $\Delta$. As this is not the case, $\dim C_j = 0$ and consequently $\dim D_j = 0$, contradicting the initial hypothesis. 
\end{proof}

This proves that the family of lifting functions that we have defined, always provides an admissible mixed subdivision.

\section{The case of $n$-zonotopes}
\label{section:3}

For simplicity, we suppose that the lattice is $M = \mathbb{Z}^n$.

\begin{definition}
A zonotope is a polytope given as a sum of line segments. An $n$-zonotope is generated by $n$ line segments, which span a lattice of dimension $n$.
\end{definition}

Consider linearly independent $v_1,\dots,v_n \in \mathbb{Z}^{n}$ and the line segments $\overline{0v_1},\dots,\overline{0v_n} \subset \mathbb{R}^n$ forming an $n$-zonotope $Z \subset \mathbb{R}^n$. If the Newton polytopes are $n$-zonotopes whose defining line segments are integer multiples of the $\overline{0v_j}$, we can write the supports of the system as:
\[ 
\mathcal{A}'_i = \big\{ \sum_{j = 1}^n \lambda_j v_j \in \mathbb{Z}^n\, | \quad \lambda_j \in \mathbb{Z}, \quad 0  \leq \lambda_j \leq a_{ij}\big\}.
\]
for some $a_{ij} \in \mathbb{Z}_{>0}$. Let $V$ be the nonsingular matrix whose columns are the coordinates of the $v_j$ in the canonical basis of $\mathbb{Z}^n$ for $j = 1,\dots,n$ and consider it as a monomorphism of lattices $V: \mathbb{Z}^n \xrightarrow[]{} \mathbb{Z}^n$ of rank $n$. Let $e_1,\dots,e_n$ be the canonical basis of $\mathbb{Z}^n$.

\begin{corollary} \label{corollaryresultant}
Let $\mathcal{A}'_0, \dots, \mathcal{A}'_n$ be the previous family of supports, then $\Res_{\mathcal{A}'} = \Res_{\mathcal{A}}^{|\det(V)|}$, where:
\[ 
\mathcal{A}_i = \big\{(b_j)_{j = 1,\dots,n} \in \mathbb{Z}^n \quad | \quad 0 \leq b_j \leq a_{ij} \big\} \quad i = 0,\dots,n
\]
\end{corollary}

\begin{proof}
Using Lemma \ref{lemmamonomrphism}, we can view the map $V: \mathbb{Z}^n \xrightarrow[]{} \mathbb{Z}^n$ as a monomorphism of lattices sending the canonical basis $e_i$ to $v_i$ for $i = 1,\dots,n$. The absolute value of the determinant $|\det(V)|$ is the index of the image. This last result follows from the reduction of $V$ to its Smith normal form \cite[Theorem 2.3]{stanleysnf}.
\end{proof}

\begin{remark}
\label{normals}
The normal vectors of the $n$-zonotope are given by $n$ pairs $(\eta_j,-\eta_j)_{j=1,\dots,n}$ in $N$. The results that follow in this section could be proved without using Corollary \ref{corollaryresultant}, after changing $b_j$ by $\langle b, \eta_j\rangle$ for $j = 1,\dots,n$, choosing $\eta_j$ to be the element in the pair such that $0 \leq \langle b,\eta_j \rangle \leq a_{ij}$.

%However, this result extends to the matrices $\mathcal{H}_{\mathcal{G}}$ and gives a major simplification when $\det(V) > 1$.
\end{remark}

In order to prove our results, we assume that the $a_{ij}$ are ordered, meaning that $0 < a_{0j} \leq a_{1j} \leq \dots \leq a_{n-1j}$ and $j = 1,\dots,n$, where we exclude $\mathcal{A}_n$ form this assumption; notice that Example \ref{multiexample} wouldn't satisfy this property without excluding $\mathcal{A}_n$. Consider a translation $\delta \in \mathbb{R}^n$ which is negative in each component and small enough. Then, the lattice points in translated cells of a mixed subdivision of the previous system are:
\[
\mathcal{B} = \big\{(b_j)_{j = 1,\dots,n} \in \mathbb{Z}^n \quad | \quad 0 \leq b_j < \sum_{i = 0}^n a_{ij}\big\}.
\]

Let $v \notin \cup_{i = 1}^n\{x_j = 0\}$ define the mixed subdivision $S(\rho)$ as in the previous section. We assume $v_j < 0$ for $j = 1,\dots,n$ and get the following result.
\begin{proposition}
\label{mixedsubdivision}
Let $b \in \mathcal{B}$ and $i \in \{0,\dots,n\}$. Then:
\[ t_{b,i} = \big|\big\{j \in \{1,\dots,n\} \quad | \quad \sum_{k = 0}^{i-1} a_{kj} \leq  b_j  < \sum_{k = 0}^i a_{kj}\big\}\big|\]
and the row content $i(b)$ is the maximum index in $\{0,\dots,n\}$ such that:
\[
\not\exists j \in \{1,\dots,n\}: \quad \sum_{k = 0}^{i(b)-1} a_{kj} \leq  b_j  < \sum_{k = 0}^{i(b)} a_{kj}
\]
with the support $a(b) \in \mathcal{A}_{i(b)}$ satisfying:
\[a(b)_j = \begin{cases} 
      0   & b_j < \sum_{k = 0}^{i(b)-1}a_{kj}, \\
      a_{i(b)j} & b_j \geq \sum_{k = 0}^{i(b)}a_{kj}.
   \end{cases}\]
\end{proposition}
\begin{proof}%After checking Definition \ref{definitionlifting}, we can see that $\omega_i(x)$ can be written as $\lambda_i\sum_{j = 1}^n v_i x_j$. The mixed subdivision, when projected
It can be deduced from Definition \ref{definitionlifting} that the mixed subdivision $S(\theta_i)$ is given by the lifting function $\theta_i = \sum_{j = 1}^n \theta_{i,j}$ where the lifting in the component $x_j$ only depends on $\theta_{ij}$. As we said in Definition \ref{infconvolution}, each of the $\theta_{ij}$ are given as the inf-convolution of the lifting function in each of the polytopes. The first non-trivial lifting function is $S(\theta_1)$: it is piecewise linear and by Remark \ref{remarkzerolifting} depends only on the lifting given in $\Delta_0$. Therefore, after taking the inf-convolution, we get:
\[\theta_{0j} = \begin{cases} 
      0   & \{x_j = 0\} \\
      \lambda_0 v_j & \{x_j = a_{0j}\} \\
      \lambda_0 v_j & \{x_j = \sum_{i = 0}^na_{ij}\} \\
   \end{cases}\]
This structure is guaranteed by the fact that $\lambda_0v_j < 0$. One can see that $S(\theta_1)$ has two types of cells $D$ with respect to the $j$-th coordinates: those in which $\overline{0a_{j,0}e_j} \subset D_0$ (which have to be in $x_j \leq a_{0j}$ for $x \in D$) and those with $\overline{0a_{j,0}e_j} \not\subset D_0$ (in $x_j \geq a_{0j}$). In terms of the lattice points, as we are considering $\delta_j < 0$, those $b \in \mathcal{B}$ lying in a cell $D$ with $\overline{0a_{j,0}e_j} \subset D_0$ satisfy that $0 \leq b_j < a_{0j}$ and the rest satisfy $b_j \geq a_{0j}$. As a consequence, $t_{b,0}$ must be the number of $j \in \{1,\dots,n\}$ such that $0 \leq b_j < a_{0j}$. \\

Consider now the structure of the mixed subdivision $S(\theta_{i+1})$ with respect to the $j$-th coordinate. Using the inf-convolution, we get:

\[\theta_{ij} = \begin{cases} 
      0   & \{x_j = 0\} \\
      \lambda_0 v_j & \{x_j = a_{0j}\} \\
      (\lambda_0 + \lambda_1) v_j & \{x_j = a_{0j}+{a_{1j}}\} \\
      \dots \\
      (\lambda_0 + \dots + \lambda_{i-1}) v_j & \{x_j = \sum_{i = 0}^{i-1}a_{ij}\} \\
      (\lambda_0 + \dots + \lambda_{i-1}) v_j & \{x_j = \sum_{i = 0}^na_{ij}\} \\
   \end{cases}\]

Again, this structure is guaranteed by $\lambda_i v_j < 0$ and by $\lambda_{i-1} > \lambda_{i}$. With the same argument as before, the cells in which $\overline{0a_{ij}e_j} \subset D_i$ are precisely those that satisfy  $\sum_{k = 0}^{i-1} a_{kj} \leq b_j < \sum_{k = 0}^{i}a_{kj}$ for $b \in D$. As before, this also proves that $t_{b,i}$ is the number of $j \in \{1,\dots,n\}$ such that $\sum_{k = 0}^{i-1} a_{kj} \leq b_j < \sum_{k = 0}^{i}a_{kj}$. An explicit example of how this construction looks like can be found in Figure \ref{figure1}.\\

\begin{figure}
\centering
\begin{tabular}{||c c c||} 
 \hline
 Step & Lifting & Subdivision \\
 \hline
$S(\theta_0)$ &  \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,0) -- (3/2,0);
\draw[green] (0,0) -- (3/2,0);
\draw[brown] (0,0) -- (3/2,0);

\filldraw[black] (0,0) circle (1pt) node[anchor=south] {0};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=south] {0};

\end{tikzpicture}} & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,0) -- (3/2,0);
\draw[green] (0,0) -- (3/2,0);
\draw[brown] (0,0) -- (3/2,0);

\filldraw[black] (0,0) circle (1pt) node[anchor=south] {0};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=south] {$a_{0,0} + a_{1,0} + a_{2,0}$};


\end{tikzpicture}} \\ 
 \hline
 $S(\theta_1)$ & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,1) -- (1/2,0);
\draw[green] (1/2,0) -- (3/2,0);
\draw[brown] (1/2,0) -- (3/2,0);

\filldraw[black] (0,1) circle (1pt) node[anchor=south] {0};
\filldraw[black] (1/2,0) circle (1pt) node[anchor=east] {$\lambda_0 v_j$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=south] {$\lambda_0 v_j$};

\end{tikzpicture}} & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,0) -- (1/2,0);
\draw[green] (1/2,0) -- (3/2,0);
\draw[brown] (1/2,0) -- (3/2,0);

\filldraw[black] (0,0) circle (1pt) node[anchor=south] {0};
\filldraw[black] (1/2,0) circle (1pt) node[anchor=north] {$a_{0,0}$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=south] {$a_{0,0} + a_{1,0} + a_{2,0}$};

\end{tikzpicture}} \\
 \hline
  $S(\theta_2)$ & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,3/2) -- (1/2,1/2);
\draw[brown] (1/2,1/2) -- (1,0);
\draw[green] (1,0) -- (3/2,0);

\filldraw[black] (0,3/2) circle (1pt) node[anchor=south] {0};
\filldraw[black] (1/2,1/2) circle (1pt) node[anchor=east] {$\lambda_0 v_j$};
\filldraw[black] (1,0) circle (1pt) node[anchor=north] {$(\lambda_0 + \lambda_1) v_j$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=south] {$(\lambda_0 + \lambda_1) v_j$};

\end{tikzpicture}} & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,0) -- (1/2,0);
\draw[brown] (1/2,0) -- (1,0);
\draw[green] (1,0) -- (3/2,0);

\filldraw[black] (0,0) circle (1pt) node[anchor=south] {0};
\filldraw[black] (1/2,0) circle (1pt) node[anchor=north] {$a_{0,0}$};
\filldraw[black] (1,0) circle (1pt) node[anchor=south] {$a_{0,0} + a_{1,0}$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=west] {$a_{0,0} + a_{1,0} + a_{2,0}$};


\end{tikzpicture}} \\
 \hline
  $S(\rho)$ & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,7/4) -- (1/2,3/4);
\draw[brown] (1/2,3/4) -- (1,1/4);
\draw[green] (1,1/4) -- (3/2,0);

\filldraw[black] (0,7/4) circle (1pt) node[anchor=north] {0};
\filldraw[black] (1/2,3/4) circle (1pt) node[anchor=east] {$\lambda_0 v_j$};
\filldraw[black] (1,1/4) circle (1pt) node[anchor=west] {$(\lambda_0 + \lambda_1) v_j$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=north] {$(\lambda_0 + \lambda_1 + \lambda_2) v_j$};

\end{tikzpicture}} & \scalemath{0.8}{\begin{tikzpicture}

\draw[blue] (0,0) -- (1/2,0);
\draw[brown] (1/2,0) -- (1,0);
\draw[green] (1,0) -- (3/2,0);

\filldraw[black] (0,0) circle (1pt) node[anchor=south] {0};
\filldraw[black] (1/2,0) circle (1pt) node[anchor=north] {$a_{0,0}$};
\filldraw[black] (1,0) circle (1pt) node[anchor=south] {$a_{0,0} + a_{1,0}$};
\filldraw[black] (3/2,0) circle (1pt) node[anchor=west] {$a_{0,0} + a_{1,0} + a_{2,0}$};

\end{tikzpicture}} \\
 \hline
\end{tabular}
\caption{This table explains how the process of passing from the proposed lifting on $\color{blue} \Delta_0$, $\color{brown} \Delta_1, \color{green} \Delta_2$ \color{black} to the mixed subdivision works in the $j$-th coordinate for $v_j < 0$ for any of the two components of Example \ref{smallexample}. One clearly sees that, for instance, $\overline{0a_{0,0}e_0} \subset \color{blue} D_0$, if and only if, $x_0 \leq a_{0,0}$ for $x \in \color{blue} D$. The product of two subdivisions of this form gives the mixed subdivision in the figure of Example \ref{smallexample}.}
\label{figure1}
\end{figure}

The second claim follows from the definition of row content with respect to the type vector $t_b$. Let $b \in \mathcal{B}$ and let $i(b)$ be its row content. For $j = 1,\dots,n$, we either have $b_j <  \sum_{k = 0}^{i(b)-1} a_{kj} \text{ or }b_j \geq \sum_{k = 0}^{i(b)} a_{kj}$. In the first case, the vertex associated to the row content, will be in the face of $\Delta_{i(b)}$ defined by the equality $\{x_j = 0\}$ and in the second case, the one defined by the equality $\{x_j = a_{i(b)j}\}$.
\end{proof}
\begin{remark}
If $v_j > 0$, we would change the inequalities by $\sum_{k = i}^{n} a_{kj} \leq  b_j  < \sum_{k = i - 1}^i a_{kj}$, but the results that follow would not change. Any other mixed subdivisions of this particular system can also be formed this way.
\end{remark}
\begin{definition}
\label{definitiontypefunction}
The type function $\varphi_b: \{1,\dots,n\} \xrightarrow{} \{0,\dots,n\}$ associated to each lattice point $b \in \mathcal{B}$ is defined as the vector of indices satisfying:
\[\sum_{k = 0}^{\varphi_b(j)-1}a_{kj} \leq b_j < \sum_{k = 0}^{\varphi_b(j)}a_{kj}\]
Following Proposition \ref{mixedsubdivision}, it satisfies that $t_{b,i} = |\varphi_b^{-1}(i)|$.
\end{definition}

From the components of $a(b)$ in Proposition \ref{mixedsubdivision}, we deduce that the range of values for $(b - a(b) + \mathcal{A}_{i(b)})_{j}$ is:
\[\begin{cases}[b_j,b_j + a_{i(b)j}] & b_j <  \sum_{k = 0}^{i(b)-1} a_{kj} \\ [b_j - a_{i(b)j}, b_j] & b_j \geq  \sum_{k = 0}^{i(b)} a_{kj} \end{cases}\]



\begin{corollary}
\label{corollarytypes}
The range of possible type functions for $b' \in b - a(b) + \mathcal{A}_{i(b)}$ are:
\[ \varphi_{b'}(j) \in \begin{cases} \{\varphi_b(j) - 1, \varphi_b(j)\} & i(b) < \varphi_b(j) \\
\{\varphi_b(j), \dots, i(b)\} & i(b) > \varphi_b(j)  \end{cases}\]
\end{corollary}


\begin{proof}
Take $I$ to be the index such that $\sum_{k = 0}^{I - 1}a_{kj} \leq b_j < \sum_{k = 0}^{I}a_{kj}$ and we get the inequalities: 
\[\scalemath{0.9}{\begin{cases}b_j - a_{i(b)j} \geq \sum_{k = 0}^{I - 1}a_{kj} - a_{i(b)j} \geq \sum_{k = 0}^{I - 2}a_{kj} & i(b) < I \\
b_j + a_{i(b)j} < \sum_{k = 0}^Ia_{kj} + a_{i(b)j} \leq \sum_{k = 0}^{i(b)}a_{kj} & i(b) > I  \end{cases}}.\]
In the first row, we used that $a_{i(b)j} \leq a_{I-1j}$.
\end{proof}

\begin{definition}
\label{greedysubset}

We define the greedy subset $\mathcal{G} \subset \mathcal{B}$ to be formed by all the lattice points $b \in \mathcal{B}$ such that:
\[\sum_{i = 0}^I t_{b,i} \leq I + 1 \quad \forall I < n.\]
\end{definition}

\begin{theorem}

\label{maintheorem}

Let $b \in \mathcal{G}$ and $b' \notin \mathcal{G}$. Then, $b' \notin b - a(b) + \mathcal{A}_{i(b)}$
\end{theorem}

\begin{proof}
Let $I$ be the greatest index such that $\sum_{i = 0}^It_{b',i} > I + 1$. As it is the greatest, we must have $t_{b',I+1} = 0$ and $\sum_{i = I + 2}^nt_{b',i} < n - I - 1$. \\

On the other hand, $\sum_{i = 0}^I t_{b,i} \leq I + 1$. Using Corollary \ref{corollarytypes}, the previous sum cannot grow in $b - a(b) + \mathcal{A}_{i(b)}$ when $i(b) > I$. If $\sum_{i = 0}^It_{b,i} = I + 1$, then $\sum_{i = I + 1}^nt_{b,i} < n - I$ which implies that there is $i > I$ with $t_{b,i} = 0$ and $i(b) > I$. \\
    
Suppose $\sum_{i = 0}^It_{b,i} < I + 1$ and $i(b) < I$. Using Corollary \ref{corollarytypes}, we have:
\[\sum_{i = I + 1}^nt_{b,i} \geq n - I \quad \text{and } \sum_{i = I + 1}^nt_{\overline{b},i} \geq n - I - 1 \]
for $\overline{b} \in b - a(b) + \mathcal{A}_{i(b)}$. Therefore,
\[\sum_{i = I + 2}^nt_{b',i} < n - I - 1 \leq \sum_{i = I + 2}^nt_{\overline{b},i} \]
meaning that it is not possible that $b'$ has a type function on the range of $b - a(b) + \mathcal{A}_{i(b)}$.
\end{proof}

\begin{definition}
Let $I_b \in \{0,\dots,n\}$ be the index satisfying:
\[\small I_b = \begin{cases} \max\{i \in \{0,\dots,n\} \: | \: t_{b,i} \geq 2\} & b \text{ lies in a non-mixed cell} \\ 0 & b \text{ lies in a mixed cell}  \end{cases}\]
Let $g_b = |\{i < I_b \quad | \quad t_{i,b} = 0\}|$ be the number of zeros that $t_b$ has before $I_b$.
\end{definition}


\begin{lemma}
Let $b \in \mathcal{G}$ and suppose that $g_b = 0$. Then, $b$ lies in a mixed cell.
\end{lemma}
\begin{proof}
Suppose that $b$ lies in a non-mixed cell. This would mean that there is no zero before $I_b$ implying that $\sum_{i = 0}^{I_b}t_{b,i} = \sum_{i = 0}^{I_b - 1}t_{b,i} + t_{b,I_b} \geq I_b + 2$.
\end{proof}

\begin{lemma}
\label{lemmarestricion}
If $t_{b,I} = 0$ and $b \in \mathcal{G}$, $\sum_{i = 0}^It_{b,i} < I + 1$.
\end{lemma}

\begin{proof}
Otherwise, $\sum_{i = 0}^{I - 1}t_{b,i} \geq I + 1$.
\end{proof}
 
\begin{theorem}

\label{achievedcells}

Let $\mathcal{G}$ be the greedy subset and $b \in \mathcal{G}$ such that $g_b = K$ for $K > 0$. Then, there is $b' \in \mathcal{G}$ with $g_{b'} = K - 1$ such that for some $\overline{b} \in b' - a(b') + \mathcal{A}_{i(b)}$, $\varphi_{\overline{b}} = \varphi_b$. As a consequence, we reach $b$ from $b'$.
\end{theorem}


 
\begin{proof}
Consider $t_b$ to be the type vector of $b$ and suppose that $t_{b}$ has two or more zeros after $I_b$. Then,
\[ \sum_{i = I_{b} + 1}^nt_{{b},i} \leq n - I_{b} - 2\]
implying that $\sum_{i = 0}^{I_{b}}t_{{b},i} \geq I_{b} + 2$, and $b \notin \mathcal{G}$. \\

If $t_b$ has one zero after $I_{b}$, it implies that $i(b) > I_{b}$. If $g_b > 0$, it needs to have at least one zero before $I_b$. Therefore, the type vector contains a sequence of the form \[(\dots,\overbrace{0}^{I'},1,\dots,1,\overbrace{t_{b,I}}^I,\dots)\] for some $I' < I \leq I_b$ with $t_{b,I} \geq 2$. Consider the type function:
    \[ \varphi_{b'}(j) = \begin{cases} \varphi_b(j) - 1 & I' < \varphi_b(j) \leq I \\ \varphi_b(j) & \text{ otherwise } \end{cases}\]
    The corresponding type vector $t_{b'}$ contains a sequence: \[(\dots,\overbrace{1}^{I'},1,\dots,1,\overbrace{t_{b,I_{b}}-1}^I,\dots).\] Using Lemma \ref{lemmarestricion}, $\sum_{i = 0}^{I'}t_{b,i} < I' + 1$, therefore we will have:
    \[\sum_{i = 0}^{I'}t_{b',i}  \leq I' + 1.\]The same will hold for all the partial sums from $I'$ to $I_b$ implying there is $b' \in \mathcal{G}$ with type function $\varphi_{b'}$. Using Corollary \ref{corollarytypes}, $\varphi_{b}$ is in the range of type functions in $b' - a(b') + \mathcal{A}_{i(b')}$. As long as $i(b') < n$, we can find $b' \in \mathcal{G}$ such that:
    \[ (b-b'+a(b'))_j \leq a_{\varphi_{b'}(j)j} \leq a_{j,i(b')}\]
    so $b \in b' - a(b') + \mathcal{A}_{i(b')}$.\\
    
    If $i(b) = i(b') = n$, we must have $a(b) = a(b') = 0$, so we reach a point $\overline{b} \in b' - a(b') + \mathcal{A}_{i(b')}$ in the same cell as $b$ such that:
    \[ (b - \overline{b})_j < (b - b')_j \quad \forall I' < \varphi_b(j) \leq I\]
    As $i(\overline{b})$ is always the same, after a finite number of steps, we have $b \in \overline{b} - a(\overline{b}) + \mathcal{A}_{i(\overline{b})}$. \\
    
    If $t_{b}$ does not have any zero after $I_b$, then $i(b) < I_b$. The vector contains a sequence of the form \[(\dots,\overbrace{0}^{i(b)},t_{b,i(b)+1},\dots,t_{b,I_b},\dots)\] for $t_{b,I} \geq 1$ with $i(b) < I \leq I_b$. In this case, consider the type function:
    \[   \varphi_{b'}(j) = \begin{cases} \varphi_{b}(j) - 1 & i(b) < \varphi_b(j) \leq I \\ \varphi_b(j) & \text{ otherwise } \end{cases}\]
    with type vector $(\dots,\overbrace{t_{b,i(b)+1}}^{i(b)},\dots,\overbrace{t_{b,I_b}}^{I_b -1},\overbrace{0}^{I_{b}},\dots)$. \[\sum_{i = i(b') + 1}^nt_{b',i} \geq n - i(b) + \sum_{\substack{t_{b,i} \geq 2 \\ i > i(b')}}(t_{b',i} - 1) \implies\]    \[\sum_{i = 0}^{i(b)}t_{b',i} \leq i(b) - \sum_{t_{b,i} \geq 2 \: i > i(b')}(t_{b',i} - 1) \leq i(b) + 1 \]which implies that\[ \sum_{i = 0}^{i(b)}t_{b',i} + t_{b',i(b')+1} \leq i(b) - \sum_{\substack{t_{b,i} \geq 2 \\ i > i(b')}}(t_{b',i - 1}) + t_{b',i(b')+1} \leq i(b') + 1 \]
    This argument holds for bounding the partial sums for $I > i(b)$ so there is $b' \in \mathcal{G}$ with type function $\varphi_{b'}$ and $\varphi_{b}$ is in the range of type functions in $b' - a(b') + \mathcal{A}_{i(b')}$. In this case, it is not possible that $i(b') = n$ so the same argument on the previous case holds in order to say that $b \in b' - a(b') + \mathcal{A}_{i(b')}$. 
\end{proof}
Theorem \ref{maintheorem} and Theorem \ref{achievedcells} imply that if we start the greedy algorithm from the lattice points in mixed cells, we will reach exactly the lattice points in $\mathcal{G}$. This actually reduces the size of the Canny-Emiris matrices.

\begin{corollary}
\label{bigconclusion}
The size of the matrix $\mathcal{H}_{\mathcal{G}}$ is:
\[ \sum_{\varphi_b: \{1,\dots,n\} \xrightarrow[]{} \{0,\dots,n\}}\prod_{j = 1}^na_{\varphi_b(j)j}\]
where the sum is over the functions that satisfy $\varphi_b^{-1}(\{0,\dots,I\}) \leq I + 1 \quad \forall I < n$.
\end{corollary}

\begin{proof}
Each type function $\varphi_b$ corresponds to a cell $D \in S(\rho)$. The lattice points $b \in D$ satisfy Definition \ref{definitiontypefunction}. Therefore, for each $j$, there are $a_{\varphi_b(j)j}$ possible values of $b_j$. The product over all of them gives the desired count.
\end{proof}

We could not yet prove whether this is minimal with respect to the application of the greedy approach to any other admissible mixed subdivision using affine liftings, but the many of the examples using  that we have verify it. However, some other known results of elimination theory suggest that using other piecewise affine liftings might lead to more exact results; namely the relevance of degree reverse lexicographical order when using Grobner basis\cite{bayer_criterion_1987}. We should remark that this combinatorial formula (and the one in Corollary \ref{bigconclusion}) should be compared with the same sum over all the type functions without the restriction. For practical purposes, we show an example of our computations of the matrix dimensions in Figure \ref{figure2}. 

\begin{figure}
\centering
\begin{tabular}{ |c|c|c|c| } 
 \hline
 Dimension & Canny-Emiris & Greedy & Resultant degree \\ 
 \hline
 2 & 9 & 8 & 6 \\ 
 3 & 64 & 50 & 24  \\ 
 4 & 625 & 432 & 360 \\ 
 5 & 7776 & 4802 & 3720 \\ 
 \hline
\end{tabular}
\caption{This table represents the size of the matrices we achieve for zonotopes of dimensions from $2$ to $5$ with $a_{ij} = 1$ using the greedy approach versus the original Canny-Emiris formula. We also compare to the degree of the resultant.}
\label{figure2}
\end{figure}

%Moreover, we can show that this reduction is maximal and in the same result we can see that, for this particular case, all the lattice points in mixed cells will be achieved when starting the greedy algorithm at the point $(0,\dots,0)$.

\section{Multihomogeneous formulas}
\label{section:4}

\begin{example}
\label{multiexample}
Let $f_0,f_1,f_2$ be three homogeneous polynomials of degrees $2,2,1$ respectively. We choose $v = (-1,-2)$ and $\delta = (-3/4,-3/4)$ and define an admissible mixed subdivision $S(\rho)$ in the Minkowski sum $\Delta$ of their Newton polytopes $\Delta_i$. Let $\mathcal{B}$ be the set of lattice points in $\Delta + \delta$. Consider a system of polynomials whose Newton polytopes are $n$-zonotopes generated by the vectors $w_1 = (1,0)$ and $w_2 = (-1,1)$ and let $a_{0,1} = a_{0,2} = a_{1,1} = a_{1,2} = 2$ and $a_{2,1} = a_{2,2} = 1$ be the bounds of the supports as in Section \ref{section:3}. Let $S(\overline{\rho})$ be the mixed subdivision in the Minkowski sum $\overline{\Delta}$ of $\overline{\Delta_i}$ of this system given by the same $v,\delta$ as the previous, and let $\overline{\mathcal{B}}$ be the set of lattice points in $\overline{\Delta} + \delta$.
\[\label{figmixedsubdivision}\scalemath{1}{\begin{tikzpicture}
\draw[blue] (0,0) -- (1,0);
\draw[blue] (0,0) -- (0,1);
\draw[blue] (1,0) -- (0,1);
\draw[blue] (2,0) -- (1,1);
\draw[blue] (5/2,0) -- (3/2,1);


\draw[brown] (0,1) -- (0,2);
\draw[brown] (0,2) -- (1,1);
\draw[brown] (0,1) -- (1,1);
\draw[brown] (1/2,2) -- (3/2,1);
\draw[brown] (1,0) -- (2,0);

\draw[green] (0,5/2) -- (0,2);
\draw[green] (0,5/2) -- (1/2,2);
\draw[green] (0,2) -- (1/2,2);
\draw[green] (1,1) -- (3/2,1);
\draw[green] (5/2,0) -- (2,0);


\filldraw[black] (0+3/8,3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,0+3/8) circle (2pt) node[anchor=south ] {};
\filldraw[red] (1/2+3/8,1/2+3/8) circle (2pt) node[anchor= south] {};
\filldraw[red] (1/2+3/8,1+3/8) circle (2pt) node[anchor= south] {};
\filldraw[red] (1+3/8,0+3/8) circle (2pt) node[anchor=south] {};
\filldraw[red] (1+3/8,1/2+3/8) circle (2pt) node[anchor=south] {};
\filldraw[red] (3/2+3/8,0+3/8) circle (2pt) node[anchor=south] {};



\end{tikzpicture}} \scalemath{1}{\begin{tikzpicture}
\draw[blue] (0,0) -- (1,0);
\draw[blue] (0,0) -- (0,1);
\draw[blue] (1,0) -- (0,1);
\draw[blue] (2,0) -- (1,1);
\draw[blue] (5/2,0) -- (3/2,1);


\draw[brown] (0,1) -- (0,2);
\draw[brown] (0,2) -- (1,1);
\draw[brown] (0,1) -- (1,1);
\draw[brown] (1/2,2) -- (3/2,1);
\draw[brown] (1,0) -- (2,0);

\draw[green] (0,5/2) -- (0,2);
\draw[green] (0,5/2) -- (1/2,2);
\draw[green] (0,2) -- (1/2,2);
\draw[green] (1,1) -- (3/2,1);
\draw[green] (5/2,0) -- (2,0);

\draw[dashed,blue] (0,0) -- (-1,1);
\draw[dashed,blue] (0,1) -- (-1,1);
\draw[dashed,blue] (-2,2) -- (-1,2);
\draw[dashed,blue] (-3/2,5/2) -- (-5/2,5/2);

\draw[dashed,brown] (0,1) -- (-1,2);
\draw[dashed,brown] (0,2) -- (-1,2);
\draw[dashed,brown] (-1,1) -- (-2,2);
\draw[dashed,brown] (-1/2,5/2) -- (-3/2,5/2);

\draw[dashed,green] (0,2) -- (-1/2,5/2);
\draw[dashed,green] (0,5/2) -- (-1/2,5/2);
\draw[dashed,green] (-1,2) -- (-3/2,5/2);
\draw[dashed,green] (-2,2) -- (-5/2,5/2);

\filldraw[red] (-5/2+3/8,2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-2+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-2+3/8,2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-3/2+3/8,1+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-3/2+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-3/2+3/8,2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,1/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,1+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,1/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,1+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[black] (0+3/8,3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (0+3/8,3/2+3/8) circle (2pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,0+3/8) circle (2pt) node[anchor=south ] {};
\filldraw[red] (1/2+3/8,1/2+3/8) circle (2pt) node[anchor= south] {};
\filldraw[red] (1/2+3/8,1+3/8) circle (2pt) node[anchor= south] {};
\filldraw[red] (1+3/8,0+3/8) circle (2pt) node[anchor=south] {};
\filldraw[red] (1+3/8,1/2+3/8) circle (2pt) node[anchor=south] {};
\filldraw[red] (3/2+3/8,0+3/8) circle (2pt) node[anchor=south] {};



\end{tikzpicture}.}\]
It turns out that the mixed subdivision $S(\rho)$ embeds, %\footnote{All the cells of $S(\rho)$ are contained in a cell of $S(\overline{\rho})$.} 
into $S(\overline{\rho})$ implying that $\mathcal{B} = \overline{\mathcal{B}} \cap \Delta$. As the greedy reduction applies to the second system, it must apply to the first as well. Finally, we get a $9 \times 9$ matrix $\mathcal{H}_{\mathcal{G}}$ for the homogeneous system, excluding the black lattice point in the figure.
\end{example}

Similar to Example \ref{multiexample}, let's now consider multihomogeneous polynomial systems and embed them into $n$-zonotopes. Let $n_1,\dots,n_s \in \mathbb{N}_{>0}$ be natural numbers and let $M = \oplus_{l = 1}^s\mathbb{Z}^{n_l}$ be our lattice. Each multihomogeneous polynomial system can be written as:
\[
F_i = \sum_{a \in \mathcal{A}_i}u_{i,a}\chi^a, \quad i=0,\dots,n
\] 
where the supports are:
\[ \mathcal{A}_i = \big\{(b_{jl})_{l = 1,\dots,s}^{j = 1,\dots,n_l} \in \oplus_{l=1}^s\mathbb{Z}^{n_l} | b_{jl} \geq 0, \: \sum_{j=0}^{n_l}b_{jl} \leq d_{i,l} \big\}\] where $\mathbf{d}_i = (d_{i,1},\dots,d_{i,s})$ is the multidegree of $F_i$. Each of these supports can be embedded into the following sets of supports:
\[ 
\overline{\mathcal{A}_i} = \big\{(b_{jl}) \in \oplus_{j=1}^s\mathbb{Z}^{n_j} \: | \: 0 \leq \sum_{J = j}^{n_l}b_{Jl} \leq d_{i,l}\big\} \quad l = 1,\dots,s \quad j = 1,\dots,n_l. \] Let $\Delta_i$, $\overline{\Delta}_i$ be the Newton polytopes of each of the systems and $\Delta,\overline{\Delta}$ be their respective Minkowski sums.

\begin{lemma}
\label{itsazonotope}
The Newton polytopes $\overline{\Delta_i}$ of the system of polynomials with supports in $\overline{\mathcal{A}_i}$ are $n$-zonotopes whose line segments $(w_{j,l})_{l = 1,\dots,s}^{j = 1,\dots,n_l}$ are given by the columns of the matrix:
\[
   W = \begin{bmatrix}
    W_{1} & \dots & 0 \\
    \vdots & \ddots &   \\
    0 & \dots & W_{s}
  \end{bmatrix}, \quad 
  \scalemath{1}{W_l = \begin{pmatrix}
  1 & -1 & 0 & \dots & \dots \\
  0 & 1 & -1 & 0 & \dots \\
  \vdots & \vdots & \vdots & \vdots & \vdots \\
  0 & \dots & 0 & 1 & -1 \\
  0 & \dots & 0 & 0 & 1
\end{pmatrix}} \]
where the square blocks $W_l$ are of size $n_l$ for $l = 1,\dots,s$. Moreover, $\overline{\mathcal{H}} = \cup_{l=1}^s\cup_{j=1}^{n_l}\{\langle x,w_{j,l}\rangle = 0\} \subset \prod_{l = 1}^s\mathbb{R}^{n_l}$ is the hyperplane arrangement associated to $\overline{\Delta}$.
\end{lemma}
\begin{proof}
Let $b \in \oplus_{j=1}^s\mathbb{Z}^{n_j}$ be a lattice point. As the columns of $W$ form a basis of the lattice, we can write $b = \sum_{l = 1}^s\sum_{j = 1}^{n_l}\lambda_{j,l}w_{j,l}$ and these coefficients are precisely $\lambda_{j,l} = \sum_{J = j}^{n_l}b_{J,l}$. Then,
\[ b \in \overline{\mathcal{A}}_i \iff 0 \leq \lambda_{j,l} \leq d_{i,l} \quad l = 1,\dots,s \: j = 1,\dots,n_l.\]
The normal vectors to the faces of $\overline{\Delta}$ are given by the columns $(\eta_{j,l})_{l = 1,\dots,s}^{j = 1,\dots,n_l}$ of the matrix:
\[
   H = \begin{bmatrix}
    H_{1} & \dots & 0 \\
    \vdots & \ddots &   \\
    0 & \dots & H_{s}
  \end{bmatrix}, \quad 
  \scalemath{1}{H_l = \begin{pmatrix}
  1 & 0 & 0 & \dots & \dots \\
  1 & 1 & 0 & 0 & \dots \\
  \vdots & \vdots & \vdots & \vdots & \vdots \\
  1 & \dots & 1 & 1 & 0 \\
  1 & \dots & 1 & 1 & 1
\end{pmatrix}}. \]
One can check that $\langle w_{j,l}, \eta_{j',l'} \rangle \neq 0$, if and only if, $l = l'$ and $j = j'$. Therefore, $v \in \overline{\mathcal{H}}$, if and only if, it belongs to the span of $\sum_{l = 1}^sn_l - 1$ columns of $H$, and this will only happen if $\langle v, w_{j,l} \rangle = 0$ for some pair $j,l$.
\end{proof}

\begin{remark}
As a consequence of Lemma \ref{itsazonotope}, we can apply the results of Sec. \ref{section:3} to the system with supports $\overline{\mathcal{A}_i}$. The matrix $H$ gives the normals to our polytopes, so we can use it in the sense of Remark \ref{normals}.
\end{remark}

Let $v \notin \overline{\mathcal{H}}$ and suppose that we take $\langle v,w_{j,l} \rangle < 0$, for $l = 1,\dots,s$ and $j = 1,\dots,n_l$. Consider $S(\overline{\rho})$ to be the admissible mixed subdivision of $\overline{\Delta}$ given by $v$ as in Sec. \ref{section:2}. Let $S(\rho)$ be the mixed subdivision given by the same vector in $\Delta$. Using $\langle v,w_{j,l} \rangle < 0$, one can check that this mixed subdivision is also admissible as $v$ does not belong to the hyperplane arrangement $\mathcal{H}$ associated to $\Delta$. Let $\mathcal{B}, \overline{\mathcal{B}}$ be the sets of lattice points in translated cells of $\Delta$ and $\overline{\Delta}$, respectively. We can see the polytopes $\Delta_i$ as a product of simplices $\Delta_{i,1} \times \dots \times \Delta_{i,s}$ in each of the factors of $M_{\mathbb{R}} = \prod_{l = 1}^s\mathbb{R}^{n_l}$.

\begin{theorem}
The mixed subdivision $S(\rho)$ coincides with $S(\overline{\rho}) \cap \Delta$.
\end{theorem}

\begin{proof}
The vector $v \in \prod_{l = 1}^s\mathbb{R}^{n_l}$  has to satisfy that:
\[
v_{1,l} < 0 \quad v_{j+1,l} - v_{j,l} < 0 \: j = 1,\dots,n_l-1, \quad l = 1,\dots,s
\]
In other words $v_{n_l,l} < v_{n_l-1,l} < \dots v_{1,l} < 0$. This means that the mixed subdivision $S(\theta_1)$ lifts the vertices of $\Delta_{0,l}$ in the order $0,d_{0,l}w_{1,l},\dots,d_{0,l}w_{n_l,l}$ from higher to lower in the same lines of Proposition \ref{mixedsubdivision}. This means that the cells $D \in S(\rho)$ such that $d_{0,l}w_{j,l} \subset D_i$ are contained between the hyperplanes $\{\langle x, w_{j,l} \rangle = \sum_{j = 0}^{i-1}d_{j,l}\}$ and $\{\langle x, w_{j,l} \rangle = \sum_{j = 0}^{i}d_{j,l}\}$ for $l = 1,\dots,s \quad j = 1,\dots,n_l$. $S(\overline{\rho})$ has the same structure. Therefore, $S(\rho)$ coincides with $S(\overline{\rho}) \cap \Delta$. 
\end{proof}

Therefore, if we apply the greedy algorithm to the multihomogeneous system with supports in the $\mathcal{A}_i$, we will obtain the same greedy subset $\mathcal{G} \subset \mathcal{B}$, with the restriction on the type vectors given in Definition \ref{greedysubset}. In particular, the domain of the type functions will now be a multiset in each group of variables:
\[ 
\varphi_b: \{\{1,\dots,n_1\},\dots,\{1,\dots,n_s\}\} \xrightarrow[]{} \{0,\dots,n\}.
\]
The following proposition gives conditions to guarantee that the type function $\varphi_b$ corresponds to a lattice point $b \in \mathcal{B}$.

\begin{proposition}\label{typerestriction}
A lattice point $b \in \overline{\mathcal{B}}$ belongs to $\mathcal{B}$ iff its type function satisfies:
\[ 
\scalemath{0.9}{\varphi_b(j) \leq \varphi_b(j'), \quad \forall j < j' \quad j,j' = 1,\dots,n_l, \quad  l = 1,\dots,s}.
\]
\end{proposition}


\begin{proof}
Suppose that there is $\varphi_{b}$ for $b \in \mathcal{B}$ such that for some $l \in \{1,\dots,s\}$ and some pair $j < j'$ in $\{1,\dots,n_l\}$ the function satisfies $\varphi_b(j) > \varphi_b(j')$. Using the definition of the type functions and the matrix $H$, one sees that:
\[ \sum_{k = 0}^{\varphi_b(j) - 1}d_{k,l} \leq \sum_{\overline{j} = 1}^j b_{\overline{j},l} \quad \sum_{k = 0}^{\varphi_b(j')}d_{k,l} > \sum_{\overline{j} = 1}^{j'} b_{\overline{j},l} \implies \sum_{\overline{j} = j}^{j'}b_{\overline{j},l} < 0.\]
Therefore, there must be $\overline{j} \in \{j,\dots,j'\}$ such that $b_{\overline{j},l} < 0$ and $b \notin \mathcal{B}$. On the other hand, if we find $b_{j,l} < 0$, we can use the same argument to say that the type function $\varphi_b$ cannot satisfy the previous restriction.
\end{proof}

%\begin{proof}
%We refer to the \href{https://arxiv.org/pdf/2202.12034.pdf}{arxiv version} for this proof.
%Suppose that there is $\varphi_{b}$ for $b \in \mathcal{B}$ such that for some $l \in \{1,\dots,s\}$ and some pair $j < j'$ in $\{1,\dots,n_l\}$ the function satisfies $\varphi_b(j) > \varphi_b(j')$. Using the definition of the type functions and the matrix $H$, one sees that:
%\[ \sum_{k = 0}^{\varphi_b(j) - 1}d_{k,l} \leq \sum_{\overline{j} = 1}^j b_{\overline{j},l} \quad \sum_{k = 0}^{\varphi_b(j')}d_{k,l} > \sum_{\overline{j} = 1}^{j'} b_{\overline{j},l} \implies \sum_{\overline{j} = j}^{j'}b_{\overline{j},l} < 0.\]
%Therefore, there must be $\overline{j} \in \{j,\dots,j'\}$ such that $b_{\overline{j},l} < 0$ and $b \notin \mathcal{B}$. On the other hand, if we find $b_{j,l} < 0$, we can use the same argument to say that the type function $\varphi_b$ cannot satisfy the previous restriction.
%\end{proof}

\begin{corollary}
\label{bigmulticonclusion}
The size of the matrix $\mathcal{H}_{\mathcal{G}}$ for multihomogeneous systems is:
\[ \sum_{\varphi_b}\prod_{l = 1}^s\prod_{k = 0}^n \binom{d_{k,l}}{\overline{n}_{k,l,\varphi_b}}\]
where $\overline{n}_{l,k,\varphi_b} = |\{j \in \{1,\dots,n_l\} \quad \varphi_{b}(j) = k\}|$ and $\varphi_b$ satisfies the restrictions of Corollary \ref{bigconclusion} and Proposition \ref{typerestriction}.
\end{corollary}

%Let $D \in S(\rho)$ be the cell associated to a type function $\varphi_b$ for $b \in \mathcal{G}$. We can consider that this cell has a decomposition:
%\[ D = \sum_{k = 0}^n\sum_{l = 1}^sD_{k,l} \]
%where $D_{k,l}$ is a cell of $\Delta_{k,l}$. The number of lattice points in $D$ corresponds to the product over the number of lattice points in each of the $D_{k,l}$. As a face of $\Delta_{k,l}$, $D_{k,l}$ is a simplex of degree $d_{k,l}$ and dimension the number of $j \in \{1,\dots,n_l\}$ such that $\varphi_{b}(j) = k$. \\
%The count follows by noticing that the lattice points in a translated simplex of degree $d$ and dimension $n$ of size length are contained in a simplex of degree $d-n$ and same dimension. Therefore, there are $\binom{d}{n}$ of them.
%%In the case that $\varphi_b(J) = \varphi_b(J')$ for $J < J'$ in $1,\dots,n_l$ and $l = 1,\dots,s$, not all the lattice points in the corresponding cell of $S(\overline{\rho})$ will be in $\Delta$, and we should include this fact in the counting of the size of the matrix for the multihomogeneous case.\\


\begin{proof}
Let $D \in S(\rho)$ be the cell associated to a type function $\varphi_b$ for $b \in \mathcal{G}$. We can consider that this cell has a decomposition:
\[ D = \sum_{k = 0}^n\sum_{l = 1}^sD_{k,l} \]
where $D_{k,l}$ is a cell of $\Delta_{k,l}$. The number of lattice points in $D$ corresponds to the product over the number of lattice points in each of the $D_{k,l}$. As a face of $\Delta_{k,l}$, $D_{k,l}$ is a simplex of degree $d_{k,l}$ and dimension the number of $j \in \{1,\dots,n_l\}$ such that $\varphi_{b}(j) = k$. 
\medskip

The count follows by noticing that the lattice points in a translated simplex of degree $d$ and dimension $n$ of size length are contained in a simplex of degree $d-n$ and same dimension. Therefore, there are $\binom{d}{n}$ of them.
\end{proof}
 There exist exact determinantal resultant formulas for some multihomogeneous cases, obtained by using the Weyman complex and other tecniques \cite{mixedgrobnerbasistowards,bender2021koszultype,dickensteinemirismultihomo03,emimantzdeterminant,sturmfelszelevinsky}. Our approach does not improve those cases, but the use of type functions might be easier to generalize to a general case. Let's give an example of the size of these matrices with respect to some of the existsing formulas.

\begin{example}
For the polynomial system of Example \ref{smallexample}, there are exact formulas of Sylvester type \cite{dickensteinemirismultihomo03} which give a matrix of size 6, smaller than that of size 8.
\end{example}

We could also exploit the incremental algorithm for constructing the Canny-Emiris formula \cite{cannyemirisincremental}, but we would be losing the combinatorial properties. Therefore, we would not have a proof of the formula for such matrices or we wouldn't be able to guarantee that they have a non-zero determinant as in Remark \ref{diagonal}. Moreover, such implementation requires the precomputation of mixed volumes.

\section{Conclusions}

The main contribution of this paper is a first approach to estimating of the possible reduction of the size of the Canny-Emiris matrices produced by the greedy algorithm in \cite{cannypedersen}. Apart from the treated cases, we could consider other systems for which the mixed subdivision can be embedded in an $n$-zonotope and impose restrictions on the type functions accordingly. We could also try to drop the hypothesis that $a_{0j} \leq \dots \leq a_{n-1j}$: the examples show that, for that case, the reduction in the cells that are not in $\mathcal{G}$ is lower. We also expect to measure when the Newton polytopes are $m$-zonotopes for $m > n$. In such cases, the examples show that there will still be some reduction.

\begin{example}
Here an example for \[\color{blue}{\mathcal{A}_0} \color{black} = \color{green}{\mathcal{A}_1} \color{black} = \color{orange}{\mathcal{A}_2} \color{black} =  \{(0,0),(1,0),(-1,1),(1,1),(-1,2),(0,2)\} \subset \mathbb{Z}^2\]and our choice of the mixed subdivision would give:
\[\scalemath{1}{\begin{tikzpicture}
\draw[blue] (0,0) -- (1/2,0);
\draw[blue] (1/2,0) -- (1/2,1/2);
\draw[blue] (0,1) -- (1/2,1/2);
\draw[blue] (0,1) -- (-1/2,1);
\draw[blue] (-1/2,1) -- (-1/2,1/2);
\draw[blue] (0,0) -- (-1/2,1/2);

\draw[blue] (1,0) -- (1,1/2);
\draw[blue] (3/2,0) -- (3/2,1/2);
\draw[blue] (1/2,1) -- (1,1/2);
\draw[blue] (1/2,3/2) -- (1,1);
\draw[blue] (1,3/2) -- (3/2,1);
\draw[blue] (1,2) -- (3/2,3/2);
\draw[blue] (-1/2,3/2) -- (-1,3/2);
\draw[blue] (-1/2,2) -- (-1,2);
\draw[blue] (-1,5/2) -- (-3/2,5/2);
\draw[blue] (-1,3) -- (-3/2,3);
\draw[blue] (-1,3/2) -- (-1,1);
\draw[blue] (-3/2,2) -- (-3/2,3/2);

\draw[green] (0,1) -- (1/2,1);
\draw[green] (1/2,1) -- (1/2,3/2);
\draw[green] (0,2) -- (1/2,3/2);
\draw[green] (0,2) -- (-1/2,2);
\draw[green] (-1/2,2) -- (-1/2,3/2);
\draw[green] (0,1) -- (-1/2,3/2);

\draw[green] (1/2,1/2) -- (1,1/2);
\draw[green] (1/2,0) -- (1,0);
\draw[green] (1,1/2) -- (1,1);
\draw[green] (3/2,1/2) -- (3/2,1);
\draw[green] (-1,2) -- (-1,3/2);
\draw[green] (-1/2,1) -- (-1,3/2);
\draw[green] (-1/2,1/2) -- (-1,1);
\draw[green] (1/2,2) -- (1,3/2);
\draw[green] (1/2,5/2) -- (1,2);
\draw[green] (-1/2,5/2) -- (-1,5/2);
\draw[green] (-1/2,3) -- (-1,3);
\draw[green] (-3/2,5/2) -- (-3/2,2);

\draw[brown] (0,2) -- (1/2,2);
\draw[brown] (1/2,2) -- (1/2,5/2);
\draw[brown] (0,3) -- (1/2,5/2);
\draw[brown] (0,3) -- (-1/2,3);
\draw[brown] (-1/2,3) -- (-1/2,5/2);
\draw[brown] (0,2) -- (-1/2,5/2);

\draw[brown] (1/2,3/2) -- (1,3/2);
\draw[brown] (1,1) -- (3/2,1);
\draw[brown] (1,1/2) -- (3/2,1/2);
\draw[brown] (1,0) -- (3/2,0);
\draw[brown] (1,3/2) -- (1,2);
\draw[brown] (3/2,1) -- (3/2,3/2);
\draw[brown] (-1/2,2) -- (-1,5/2);
\draw[brown] (-1,2) -- (-3/2,5/2);
\draw[brown] (-1,3/2) -- (-3/2,2);
\draw[brown] (-1,1) -- (-3/2,3/2);
\draw[brown] (-1,3) -- (-1,5/2);
\draw[brown] (-3/2,3) -- (-3/2,5/2);

\filldraw[black] (-1/2+3/8,0+3/16) circle (1pt) node[anchor=east] {};
\filldraw[black] (0+3/8,0+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,0+3/16) circle (1pt) node[anchor= south] {};
\filldraw[red] (1+3/8,0+3/16) circle (1pt) node[anchor=south] {};

\filldraw[red] (-1+3/8,1/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,1/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,1/2+3/16) circle (1pt) node[anchor= south] {};
\filldraw[red] (1+3/8,1/2+3/16) circle (1pt) node[anchor=south] {};

\filldraw[red] (-3/2+3/8,1+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,1+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,1+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (0+3/8,1+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,1+3/16) circle (1pt) node[anchor= south] {};
\filldraw[red] (1+3/8,1+3/16) circle (1pt) node[anchor=south] {};


\filldraw[red] (-3/2+3/8,3/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,3/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,3/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (0+3/8,3/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (1/2+3/8,3/2+3/16) circle (1pt) node[anchor= south] {};

\filldraw[red] (-3/2+3/8,2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (0+3/8,2+3/16) circle (1pt) node[anchor=east] {};

\filldraw[red] (-3/2+3/8,5/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1+3/8,5/2+3/16) circle (1pt) node[anchor=east] {};
\filldraw[red] (-1/2+3/8,5/2+3/16) circle (1pt) node[anchor=east] {};




\end{tikzpicture}}.\]
In this case, there is a reduction on the lattice points of the cells not in $\mathcal{G}$ (lattice points in black), but not all the lattice points can be excluded.
\end{example}

This article includes an implementation of the Canny-Emiris formula in \textit{JULIA} for the case of $n$-zonotopes and multihomogeneous systems which does not depend on the choice of a lifting function whose code and explanation can be found at \href{https://github.com/carleschecanualart/CannyEmiris}{\color{blue}this link \color{black}}. The practical use of the construction of symbolic resultant matrices can be found in \cite{dandreaemiriss2001} and others. 

%%
%% The acknowledgments section is defined using the "acks" environment
%% (and NOT an unnumbered section). This ensures the proper
%% identification of the section in the article metadata, and the
%% consistent spelling of the heading.

\medskip

\textbf{Acknowledgements:}
The project has received funding from EU’s H2020 research \& innovation programme under the Marie Skłodowska-Curie grant agreement No 860843 (\href{http://grapes-network.eu/}{GRAPES}). We thank Elias Tsigaridas and Christos Konaxis for their support and Carlos D'Andrea for the time spent answering our questions. We thank the anonymous reviewers of the first version of this article published in the proceedings of ISSAC'22 for relevant comments. \color{black}



\printbibliography

